Of Cores: A Partial-Exploration Framework for Markov Decision Processes

We introduce a framework for approximate analysis of Markov decision processes (MDP) with bounded-, unbounded-, and infinite-horizon properties. The main idea is to identify a "core" of an MDP, i.e., a subsystem where we provably remain with high probability, and to avoid computation on the less relevant rest of the state space. Although we identify the core using simulations and statistical techniques, it allows for rigorous error bounds in the analysis. Consequently, we obtain efficient analysis algorithms based on partial exploration for various settings, including the challenging case of strongly connected systems.

==> data/extra.100.lower.txt <==
0
0
0
0
0
0
0
0
0
7.43348148148148e-14
6.60221630893827e-13
3.23702466017221e-12
1.1582040090098566e-11
3.377785944895061e-11
8.512292572128774e-11
1.920665809639404e-10
3.9725689043386867e-10
7.657566254750457e-10
1.3924517857104463e-09
2.410649003390592e-09
4.001833655413815e-09
6.406539720887309e-09
9.936265340277564e-09
1.498635448024449e-08
2.204975481606126e-08
3.1731554588285153e-08
4.476419642603873e-08
6.202326360732477e-08
8.454373361025871e-08
1.1353659478179196e-07
1.5040572422261228e-07
1.9676492829785017e-07
2.544550513025077e-07
3.2556106253729184e-07
4.124290372121101e-07
5.176829520444014e-07
6.442412220350945e-07
7.953329105850655e-07
9.745135507770877e-07
1.1856805212265348e-06
1.4330879253467486e-06
1.7213609281424302e-06
2.055509509707251e-06
2.4409415994393196e-06
2.883475559586381e-06
3.389351991083791e-06
3.9652448387490354e-06
4.618271776747391e-06
5.3560038588475855e-06
6.186474421349683e-06
7.118187229697175e-06
8.160123862689987e-06
9.321750330904183e-06
1.0613022928407516e-05
1.2044393319147658e-05
1.3626812861492612e-05
1.5371736176330175e-05
1.729112396589583e-05
1.9397445092105693e-05
2.1703677924632404e-05
2.422331097028657e-05
2.697034279646261e-05
2.9959281262484358e-05
3.32051420736501e-05
3.672344667363582e-05
4.053021949167731e-05
4.4641984561621435e-05
4.90757615305219e-05
5.3849061074960036e-05
5.897987974370213e-05
6.448669424566696e-05
7.038845520247488e-05
7.67045803850873e-05
8.345494745422775e-05
9.065988622440574e-05
9.834017047144642e-05
0.00010651700930346635
0.00011521203811523146
0.00012444730914579
0.0001342452816591948
0.00014462881176801782
0.00015562114191921699
0.00016724589006174572
0.00017952703851509863
0.00019248892255776707
0.00020615621875433554
0.00022055393303968828
0.000235707388578515
0.00025164221341800663
0.00026838432795132136
0.00028595993220907373
0.0003043954929957633
0.0003237177308877089
0.00034395360710869733
0.0003651303102991869
0.00038727524319453436
0.00041041600922732874
0.000434580399068535
0.00045979637712175543
0.0004860920679845246
0.0005134957428901579
0.0005420358061432723
0.0005717407815617026
0.0006026392989371291
0.0006347600805263426
0.0006681319275846611
0.0007027837069526258
0.0007387443377066996
0.0007760427778843017
0.0008147080112931191
0.0008547690344142482
0.0008962548434083358
0.0009391944212335078
0.0009836167248834992
0.0010295506727540258
0.0010770251321450754
0.0011260689069064287
0.0011767107252333739
0.0012289792276192189
0.0012829029549708687
0.001338510336893395
0.0013958296801491908
0.0014548891572969836
0.0015157167955156547
0.001578340465617507
0.001642787871255309
0.0017090865383271583
0.001777263804582898
0.0018473468094355495
0.0019193624839809423
0.0019933375412284435
0.0020692984665454392
0.0021472715083179486
0.0022272826688295106
0.002309357695360243
0.002393522071507718
0.0024798010087311007
0.00256821943811974
0.0026588020023872155
0.0027515730480916155
0.0028465566180826277
0.0029437764441758254
0.0030432559400543503
0.0031450181943979954
0.003249085964239536
0.003355481668547971
0.003464227382038175
0.0035753448292063176
0.003688855378590243
0.003804780037253853
0.003923139445494422
0.004043953871771602
0.004167243207856794
0.004293026964201379
0.004421324265522268
0.004552153846603027
0.004685534048308794
0.004821482813813084
0.004960017685034467
0.005101155799281044
0.00524491388610051
0.005391308264333592
0.005540354839368471
0.005692069100593819
0.00584646611904795
0.00600356054526155
0.006163366607291381
0.006325898108942315
0.006491168428174971
0.006659190515696199
0.006829976893729628
0.00700353965496342
0.007179890461672346
0.007359040545011294
0.007541000704477244
0.007725781307536746
0.007913392289415911
0.008103843153049895
0.008297142969188848
0.008493300376657254
0.008692323582763648
0.008894220363857586
0.00909899806603081
0.009306663605959536
0.009517223471884759
0.009730683724727476
0.009947049999335773
0.010166327505860662
0.0103885210312576
0.010613634940910626
0.01084167318037604
0.011072639277242592
0.01130653634310513
0.011543367075648684
0.011783133760839993
0.01202583827522347
0.012271482088318637
0.012520066265116104
0.012771591468669113
0.013026057962777803
0.013283465614763259
0.013543813898328535
0.013807101896503778
0.014073328304672676
0.014342491433677457
0.014614589212999674
0.014889619194014058
0.015167578553312792
0.01544846409609749
0.01573227225963629
0.016018999116783506
0.016308640379559182
0.016601191402786132
0.016896647187781895
0.0171950023861032
0.017496251303340492
0.017800387902960145
0.01810740581019198
0.01841729831595985
0.018730058380852926
0.01904567863913548
0.019364151402792972
0.019685468665612257
0.020009622107293783
0.020336603097593664
0.020666402700493636
0.020999011678396774
0.021334420496347067
0.02167261932627089
0.022013598051238453
0.022357346269743318
0.022703853299998227
0.02305310818424537
0.023405099693079398
0.023759816329781365
0.02411724633466203
0.024477377689412733
0.024840198121462376
0.02520569510833877
0.02557385588203295
0.025944667433364835
0.02631811651634884
0.02669418965255798
0.02707287313548499
0.027454153034899224
0.027838015201197885
0.028224445269750344
0.02861342866523426
0.029004950605962268
0.029398996108198017
0.029795549990460447
0.030194596877815096
0.030596121206151364
0.03100010722644468
0.03140653900900249
0.03181540044769307
0.03222667526415621
0.03264034701199478
0.03305639908094627
0.0334748147010334
0.03389557694669296
0.03431866874088205
0.03474407285916082
0.035171771933751136
0.03560174845757016
0.036033984788238285
0.036468463152060746
0.036905165647982074
0.03734407425151295
0.037785170818628595
0.03822843708963842
0.03867385469302598
0.03912140514925903
0.03957106987456889
0.040022830184698856
0.0404766672986209
0.04093256234222047
0.041390496351948816
0.041850450278442364
0.04231240499010894
0.042776341276680244
0.04324223985273043
0.04371008136116031
0.04417984637664691
0.04465151540905814
0.04512506890683218
0.04560048726032149
0.04607775080510103
0.04655683982524057
0.047037734556540936
0.04752041518973378
0.04800486187364504
0.048491054718321595
0.048978973798121175
0.04946859915476538
0.04995991080035567
0.05045288872035213
0.05094751287651522
0.05144376320981002
0.05194161964327333
0.05244106208484332
0.0529420704301518
0.05344462456527904
0.053948704369471245
0.05445428971782057
0.05496136048390776
0.055469896542407415
0.05597987777165597
0.05649128405618244
0.05700409528920191
0.05751829137507189
0.05803385223171173
0.058550757792985006
0.05906898801104503
0.05958852285864373
0.06010934233140387
0.060631426450054746
0.06115475526263153
0.06167930884663854
0.06220506731117624
0.06273201079903257
0.06326011948873833
0.0637893735965872
0.06431975337862027
0.0648512391325754
0.0653838111998016
0.06591744996713862
0.06645213586876189
0.06698784938799313
0.0675245710590767
0.0680622814689222
0.06860096125881307
0.06914059112608191
0.06968115182575238
0.07022262417214822
0.0707649890404693
0.07130822736833536
0.07185232015729726
0.07239724847431625
0.07294299345321156
0.0734895362960763
0.07403685827466225
0.07458494073173356
0.07513376508238981
0.0756833128153585
0.0762335654942575
0.07678450475882745
0.07733611232613466
0.07788836999174459
0.07844125963086623
0.07899476319946785
0.07954886273536407
0.08010354035927478
0.08065877827585616
0.08121455877470407
0.08177086423133004
0.08232767710811023
0.0828849799552076
0.0834427554114676
0.08400098620528777
0.0845596551554613
0.08511874517199505
0.08567823925690232
0.08623812050497057
0.08679837210450433
0.0873589773380439
0.08791991958305966
0.08848118231262271
0.08904274909605192
0.08960460359953774
0.09016672958674302
0.09072911091938116
0.0912917315577719
0.09185457556137505
0.09241762708930235
0.09298087040080782
0.09354428985575702
0.09410786991507522
0.0946715951411749
0.09523545019836313
0.09579941985322858
0.09636348897500888
0.09692764253593844
0.09749186561157705
0.09805614338111945
0.09862046112768633
0.09918480423859677
0.09974915820562275
0.1003135086252256
0.10087784119877503
0.10144214173275076
0.10200639613892706
0.10257059043454059
0.10313471074244171
0.10369874329122951
0.10426267441537082
0.10482649055530358
0.10539017825752461
0.10595372417466233
0.10651711506553424
0.10708033779519002
0.10764337933493992
0.10820622676236899
0.10876886726133744
0.10933128812196714
0.10989347674061467
0.11045542061983125
0.11101710736830947
0.11157852470081737
0.11213966043811996
0.11270050250688843
0.11326103893959728
0.11382125787440965
0.11438114755505094
0.11494069633067114
0.11549989265569582
0.1160587250896664
0.11661718229706942
0.1171752530471555
0.11773292621374781
0.11829019077504063
0.11884703581338779
0.11940345051508164
0.11995942417012229
0.12051494617197783
0.12107000601733536
0.12162459330584297
0.12217869773984324
0.12273230912409828
0.12328541736550616
0.12383801247280954
0.12439008455629615
0.12494162382749169
0.1254926205988451
0.1260430652834064
0.12659294839449714
0.12714226054537434
0.1276909924488871
0.1282391349171266
0.12878667886106973
0.1293336152902163
0.12987993531222009
0.13042563013251363
0.13097069105392747
0.13151510947630365
0.1320588768961034
0.13260198490600975
0.13314442519452457
0.133686189545561
0.13422726983803027
0.13476765804542443
0.13530734623539387
0.1358463265693206
0.13638459130188724
0.13692213278064141
0.13745894344555648
0.137995015828588
0.13853034255322655
0.13906491633404672
0.1395987299762526
0.14013177637521984
0.14066404851603442
0.14119553947302804
0.14172624240931075
0.1422561505763003
0.142785257313249
0.14331355604676738
0.14384104029034586
0.1443677036438734
0.14489353979315409
0.14541854250942127
0.14594270564884954
0.14646602315206486
0.14698848904365253
0.14751009743166318
0.14803084250711743
0.1485507185435085
0.1490697198963033
0.1495878410024425
0.1501050763798384
0.15062142062687245
0.15113686842189095
0.15165141452269973
0.1521650537660581
0.15267778106717164
0.15318959141918417
0.1537004798926691
0.15421044163511993
0.15471947187044022
0.15522756589843306
0.15573471909429012
0.15624092690808028
0.15674618486423794
0.15725048856105125
0.15775383367015003
0.15825621593599365
0.1587576311753591
0.15925807527682873
0.15975754420027855
0.16025603397636634
0.1607535407060202
0.1612500605599275
0.161745589778024
0.1622401246689836
0.1627336616097083
0.16322619704481908
0.16371772748614716
0.1642082495122259
0.16469775976778367
0.16518625496323702
0.16567373187418516
0.1661601873409051
0.16664561826784757
0.16713002162313423
0.16761339443805556
0.16809573380657009
0.16857703688480447
0.169057300890555
0.16953652310279005
0.1700147008611539
0.17049183156547182
0.17096791267525646
0.17144294170921545
0.17191691624476071
0.17238983391751894
0.17286169242084354
0.17333248950532823
0.17380222297832212
0.17427089070344623
0.17473849060011182
0.1752050206430402
0.17567047886178422
0.17613486334025152
0.17659817221622948
0.17706040368091186
0.17752155597842723
0.1779816274053693
0.17844061631032904
0.17889852109342858
0.17935534020585703
0.17981107214940825
0.1802657154760205
0.18071926878731806
0.18117173073415485
0.1816231000161599
0.182073375381285
0.18252255562535447
0.18297063959161652
0.18341762617029722
0.18386351429815628
0.18430830295804487
0.1847519911784658
0.1851945780331356
0.18563606264054894
0.18607644416354502
0.18651572180887635
0.18695389482677946
0.18739096251054813
0.18782692419610858
0.18826177926159698
0.1886955271269392
0.1891281672534329
0.18955969914333154
0.18999012233943113
0.19041943642465906
0.19084764102166502
0.19127473579241444
0.19170072043778422
0.19212559469716067
0.19254935834803982
0.19297201120563023
0.19339355312245762
0.19381398398797242
0.19423330372815928
0.19465151230514915
0.19506860971683349
0.195484595996481
0.19589947121235662
0.19631323546734303
0.19672588889856413
0.19713743167701142
0.1975478640071723
0.19795718612666097
0.1983653983058516
0.19877250084751397
0.19917849408645122
0.19958337838914042
0.19998715415337498
0.20038982180790987
0.2007913818121089
0.20119183465559454
0.2015911808579001
0.20198942096812406
0.20238655556458718
0.20278258525449144
0.20317751067358178
0.2035713324858099
0.20396405138300072
0.20435566808452071
0.20474618333694913
0.2051355979137512
0.20552391261495356
0.2059111282668226
0.2062972457215444
0.20668226585690763
0.20706618957598827
0.2074490178068369
0.2078307515021682
0.20821139163905297
0.2085909392186121
0.20896939526571304
0.20934676082866857
0.20972303697893774
0.2100982248108291
0.21047232544120636
0.210845340009196
0.21121726967589738
0.21158811562409507
0.21195787905797336
0.21232656120283283
0.21269416330480953
0.21306068663059602
0.21342613246716485
0.21379050212149409
0.21415379692029513
0.21451601820974253
0.21487716735520637
0.2152372457409863
0.215596254770048
0.21595419586376205
0.21631107046164438
0.21666688002109932
0.21702162601716443
0.21737530994225773
0.21772793330592682
0.21807949763460027
0.21843000447134087
0.21877945537560128
0.21912785192298131
0.21947519570498775
0.21982148832879578
0.22016673141701282
0.22051092660744417
0.22085407555286063
0.2211961799207683
0.2215372413931802
0.22187726166639027
0.2222162424507486
0.22255418547043954
0.22289109246326083
0.22322696518040558
0.22356180538624554
0.2238956148581166
0.22422839538610606
0.22456014877284192
0.22489087683328401
0.22522058139451695
0.22554926429554517
0.22587692738708953
0.2262035725313861
0.22652920160198645
0.22685381648356
0.22717741907169814
0.22750001127272024
0.2278215950034812
0.2281421721911811
0.2284617447731764
0.22878031469679308
0.22909788391914143
0.22941445440693264
0.22973002813629703
0.2300446070926041
0.23035819327028434
0.23067078867265264
0.2309823953117334
0.23129301520808745
0.23160265039064043
0.23191130289651302
0.23221897477085274
0.23252566806666733
0.23283138484465998
0.23313612717306587
0.23343989712749058
0.23374269679074994
0.2340445282527115
0.23434539361013768
0.2346452949665303
0.23494423443197693
0.23524221412299828
0.2355392361623979
0.23583530267911273
0.23613041580806526
0.23642457769001765
0.2367177904714268
0.23701005630430116
0.2373013773460591
0.23759175575938846
0.23788119371210764
0.23816969337702854
0.23845725693182018
0.2387438865588743
0.23902958444517225
0.2393143527821533
0.239598193765584
0.23988110959542955
0.24016310247572584
0.24044417461445344
0.24072432822341247
0.24100356551809932
0.24128188871758402
0.24155930004438964
0.24183580172437247
0.24211139598660375
0.2423860850632526
0.24265987118947024
0.24293275660327557
0.24320474354544191
0.24347583425938496
0.24374603099105197
0.24401533598881248
0.2442837515033497
0.2445512797875536
0.24481792309641504
0.24508368368692096
0.24534856381795084
0.24561256575017448
0.2458756917459507
0.24613794406922734
0.24639932498544237
0.2466598367614261
0.24691948166530459
0.24717826196640408
0.2474361799351566
0.24769323784300679
0.24794943796231944
0.24820478256628853
0.24845927392884704
0.24871291432457798
0.24896570602862653
0.249217651316613
0.24946875246454703
0.24971901174874267
0.24996843144573455
0.2502170138321952
0.25046476118485306
0.25071167578041187
0.25095775989547053
0.25120301580644444
0.2514474457894875
0.2516910521204154
0.25193383707462935
0.252175802927041
0.2524169519519988
0.2526572864232143
0.25289680861369
0.2531355207956484
0.2533734252404608
0.2536105242185785
0.2538468199994637
0.2540823148515218
0.25431701104203447
0.25455091083709364
0.25478401650153637
0.2550163302988802
0.2552478544912601
0.2554785913393653
0.2557085431023778
0.2559377120379111
0.2561661004019502
0.256393710448792
0.2566205444309867
0.2568466045992801
0.2570718932025563
0.25729641248778157
0.25752016469994893
0.25774315208202314
0.2579653768748871
0.258186841317288
0.2584075476457853
0.2586274980946987
0.25884669489605744
0.25906514027954947
0.25928283647247197
0.25949978569968274
0.25971599018355146
0.25993145214391267
0.26014617379801847
0.2603601573604927
0.26057340504328536
0.26078591905562754
0.2609977016039876
0.26120875489202744
0.26141908112055967
0.2616286824875055
0.26183756118785284
0.2620457194136157
0.26225315935379373
0.2624598831943323
0.2626658931180836
0.262871191304768
0.2630757799309362
0.2632796611699322
0.2634828371918557
0.26368531016352703
0.26388708224845087
0.26408815560678145
0.264288532395288
0.26448821476732115
0.2646872048727792
0.26488550485807566
0.2650831168661068
0.2652800430362201
0.26547628550418295
0.2656718464021521
0.2658667278586434
0.2660609319985024
0.26625446094287486
0.2664473168091786
0.2666395017110751
0.266831017758442
0.2670218670573459
0.2672120517100159
0.26740157381481733
0.2675904354662259
0.26777863875480284
0.26796618576716985
0.2681530785859849
0.2683393192899186
0.26852490995363054
0.2687098526477464
0.2688941494388355
0.26907780238938883
0.2692608135577973
0.26944318499833064
0.2696249187611164
0.26980601689211975
0.2699864814331237
0.2701663144217092
0.2703455178912363
0.2705240938708251
0.27070204438533785
0.27087937145536056
0.2710560770971858
0.2712321633227952
0.271407632139843
0.2715824855516391
0.2717567255571337
0.2719303541509011
0.2721033733231245
0.2722757850595812
0.27244759134162777
0.2726187941461859
0.2727893954457285
0.27295939720826606
0.2731288013973334
0.27329760997197705
0.2734658248867422
0.273633448091661
0.27380048153224035
0.27396692714945026
0.2741327868797128
0.27429806265489104
0.27446275640227824
0.2746268700445877
0.2747904054999428
0.27495336468186704
0.27511574949927486
0.27527756185646207
0.2754388036530975
0.2755994767842141
0.2757595831402007
0.275919124606794
0.2760781030650711
0.27623652039144153
0.27639437845764037
0.27655167913072143
0.27670842427305037
0.2768646157422983
0.27702025539143593
0.27717534506872715
0.27732988661772395
0.2774838818772607
0.27763733268144897
0.2777902408596729
0.27794260823658434
0.2780944366320983
0.27824572786138924
0.27839648373488646
0.27854670605827087
0.27869639663247114
0.27884555725366067
0.2789941897132544
0.279142295797906
0.27928987728950516
0.27943693596517527
0.2795834735972711
0.2797294919533769
0.27987499279630434
0.2800199778840914
0.28016444897000037
0.28030840780251715
0.28045185612534995
0.2805947956774285
0.2807372281929035
0.28087915540114594
0.28102057902674726
0.28116150078951885
0.28130192240449237
0.28144184558192004
0.28158127202727484
0.2817202034412515
0.2818586415197669
0.28199658795396143
0.28213404443019974
0.28227101263007226
0.28240749423039646
0.28254349090321895
0.2826790043158164
0.28281403613069833
0.28294858800560846
0.2830826615935276
0.28321625854267535
0.28334938049651315
0.28348202909374687
0.2836142059683293
0.28374591274946326
0.2838771510616049
0.28400792252446655
0.28413822875302047
0.2842680713575021
0.28439745194341365
0.2845263721115281
0.28465483345789266
0.2847828375738333
0.28491038604595853
0.2850374804561636
0.28516412238163513
0.2852903133948556
0.2854160550636077
0.28554134895097916
0.28566619661536763
0.2857905996104858
0.2859145594853661
0.2860380777843661
0.2861611560471738
0.2862837958088129
0.28640599859964844
0.2865277659453921
0.28664909936710814
0.2867700003812193
0.2868904704995123
0.28701051122914406
0.28713012407264793
0.28724931052793945
0.2873680720883228
0.28748641024249755
0.2876043264745644
0.28772182226403215
0.2878388990858242
0.2879555584102853
0.28807180170318825
0.28818763042574086
0.2883030460345928
0.2884180499818426
0.28853264371504506
0.28864682867721786
0.2887606063068494
0.2888739780379058
0.28898694529983837
0.289099509517591
0.2892116721116078
0.2893234344978408
0.2894347980877575
0.28954576428834866
0.2896563345021359
0.28976651012718013
0.2898762925570888
0.28998568318102447
0.2900946833837126
0.2902032945454496
0.2903115180421111
0.2904193552451605
0.2905268075216567
0.29063387623426296
0.2907405627412549
0.2908468683965293
0.2909527945496122
0.2910583425456681
0.2911635137255078
0.2912683094255978
0.29137273097806843
0.291476779710723
0.2915804569470464
0.2916837640062141
0.29178670220310066
0.29188927284828936
0.2919914772480805
0.292093316704501
0.2921947925153129
0.2922959059740228
0.2923966583698909


==> data/extra.100.upper.txt <==
0
0
0
2.180740740740741e-07
6.559295209876545e-07
1.2707686767565432e-06
2.0242315705528817e-06
2.8892836958394315e-06
3.846100559504227e-06
4.8774173287880975e-06
5.965886888597926e-06
7.09332704080273e-06
8.241116123315028e-06
9.391066352634413e-06
1.0526336365167946e-05
1.1632156189789319e-05
1.2696284538686166e-05
1.3709203883760637e-05
1.4664100053104164e-05
1.5556686462894e-05
1.6384931010381952e-05
1.7148734331837453e-05
1.784959652945827e-05
1.8490298276487705e-05
1.907461266232431e-05
1.960705663528141e-05
2.0092685382158773e-05
2.0536929182499773e-05
2.094546985312503e-05
2.132415252270249e-05
2.167892785524498e-05
2.2015819737439192e-05
2.2340913672897912e-05
2.2660361549514648e-05
2.2980398966122407e-05
2.3307371854683214e-05
2.364776967088856e-05
2.4008262923246723e-05
2.4395743254643598e-05
2.4817364675542727e-05
2.5280584874466968e-05
2.5793205802567996e-05
2.6363412950198276e-05
2.6999812910552776e-05
2.7711468964912767e-05
2.8507934531817674e-05
2.9399284404132942e-05
3.0396143758377257e-05
3.150971496407151e-05
3.275180225088511e-05
3.413483431099506e-05
3.567188492581671e-05
3.7376691712117864e-05
3.926367308409401e-05
4.134794352652441e-05
4.364532727062848e-05
4.6172370459449485e-05
4.894635188407142e-05
5.198529236613969e-05
5.5307962856303115e-05
5.8933891312529574e-05
6.2883368416904e-05
6.717745218457881e-05
7.183797151405293e-05
7.688752872392236e-05
8.234950111766446e-05
8.824804161486973e-05
9.460807848459086e-05
0.00010145531421410317
0.00010881622354432945
0.00011671805070143616
0.0001251888058526234
0.00013425726081287313
0.00014395294402835742
0.00015430613486131187
0.00016534785720042494
0.00017710987242015527
0.00018962467171184942
0.00020292546780907144
0.0002170461861291591
0.0002320214553526767
0.00024788659746212817
0.0002646776172610187
0.0002824311913941013
0.00030118465688940406
0.0003209759992424099
0.00034184384006253634
0.0003638274243018431
0.0003869666070856751
0.00041130184016472396
0.000436874158007762
0.00046372516355406825
0.0004918970136443232
0.0005214324041485003
0.0005523745548090232
0.0005847671938171933
0.0006186545421406188
0.0006540812976190918
0.0006910926188460761
0.0007297341088526665
0.0007700517986105823
0.0008120921303704448
0.0008559019408512748
0.0009015284442968263
0.0009490192154140479
0.0009984221722086303
0.0010497855587322741
0.001103157927755965
0.001158588123383215
0.001216125263616882
0.0012758187228928421
0.0013377181145934399
0.001401873273553306
0.0014683342385697835
0.001537151234929859
0.0016083746569651581
0.0016820550506462138
0.0017582430962268863
0.0018369895909494667
0.0019183454318206622
0.002002361598468328
0.0020890891360884753
0.0021785791384917653
0.0022708827312583587
0.002366051055009681
0.0024641352488053445
0.0025651864336731353
0.0026692556962796933
0.002776394072749176
0.0028866525326369137
0.0030000819630647546
0.0031167331530245197
0.003236656777855668
0.0033599033839030274
0.0034865233733601345
0.0036165669893034715
0.003750084300922603
0.003887125188950971
0.004027739331301821
0.0041719761889135055
0.004319884991808133
0.004471514725367316
0.004626914116828498
0.004786131622005147
0.004949215412233834
0.0051162133615510145
0.005287173034102111
0.005462141671785275
0.005641166182132001
0.005824293126426564
0.006011568708066053
0.006203038761162582
0.006398748739389063
0.006598743705069769
0.006803068318516697
0.007011766827612608
0.00722488305764142
0.007442460401366509
0.007664541809357255
0.007891169780564082
0.008122386353142037
0.00835823309552285
0.008598751097735249
0.008843980962973189
0.00909396279941151
0.009348736212268416
0.009608340296114053
0.00987281362742434
0.010142194257379075
0.010416519704903295
0.010695826949950651
0.01098015242702758
0.011269532018956875
0.011564001050879177
0.011863594284490867
0.01216834591251668
0.012478289553415359
0.012793458246316477
0.013113884446186634
0.01343960001922301
0.013770636238472297
0.014107023779672892
0.014448792717318238
0.01479597252093906
0.015148592051602308
0.015506679558624394
0.01587026267649645
0.016239368422019135
0.01661402319164456
0.01699425275902281
0.017380082272750553
0.017771536254319136
0.01816863859625958
0.018571412560481806
0.01897988077680545
0.01939406524167956
0.019813987317088437
0.0202396677296409
0.020671126569840215
0.021108383291531845
0.021551456711526328
0.022000365009394368
0.02245512572743138
0.022915755770788592
0.02338227140776796
0.023854688270277917
0.024333021354447194
0.02481728502139382
0.02530749299814645
0.0258036583787151
0.02630579362530855
0.02681391056969542
0.02732802041470614
0.027848133735872974
0.028374260483205176
0.028906409983096522
0.029444590940362385
0.029988811440403433
0.030539078951493315
0.031095400327187356
0.031657781808849636
0.03222622902829557
0.032800747010547304
0.033381340176699206
0.0339680123468906
0.03456076674338326
0.03515960599374076
0.03576453213410717
0.036375546612582396
0.0369926502926915
0.037615843456945505
0.038245125810490985
0.03888049648484598
0.039521954041719654
0.04016949647691313
0.040823121224299236
0.0414828251598783
0.04214860460590804
0.04282045533510474
0.04349837257491354
0.044182351011845394
0.044872384795878476
0.04556846754492149
0.04627059234933692
0.04697875177652169
0.04769293787554321
0.04841314218182849
0.04913935572190417
0.04987156901818543
0.050609772093811525
0.05135395447752596
0.0521041052085992
0.05286021284179197
0.05362226545235702
0.05439025064107751
0.055164155539339996
0.0559439668142402
0.05672967067371956
0.057521252871730835
0.058318698713430844
0.059121993060398684
0.05993112033587741
0.0607460645300378
0.06156680920526218
0.06239333750144681
0.06322563214132117
0.06406367543578242
0.06490744928924363
0.06575693520499405
0.06661211429056996
0.06747296726313462
0.06833947445486585
0.06921161581834967
0.07008937093197877
0.07097271900535429
0.07186163888468956
0.07275610905821461
0.07365610766157983
0.07456161248325786
0.0754726009699422
0.07638905023194145
0.07731093704856787
0.07823823787351922
0.07917092884025265
0.08010898576734943
0.0810523841638697
0.08200109923469578
0.08295510588586334
0.08391437872987925
0.08487889209102517
0.08584862001064572
0.08682353625242062
0.08780361430761957
0.08878882740033914
0.08977914849272073
0.09077455029014875
0.09177500524642825
0.09278048556894102
0.09379096322377961
0.09480640994085832
0.09582679721900056
0.09685209633100163
0.09788227832866656
0.09891731404782199
0.09995717411330171
0.101001828943905
0.1020512487573273
0.10310540357506248
0.10416426322727647
0.10522779735765103
0.10629597542819791
0.10736876672404222
0.10844614035817493
0.10952806527617386
0.11061451026089257
0.11170544393711704
0.11280083477618924
0.11390065110059769
0.11500486108853422
0.11611343277841665
0.11722633407337715
0.11834353274571582
0.11946499644131914
0.12059069268404299
0.12172058888006007
0.1228546523221713
0.12399285019408074
0.12513514957463423
0.12628151744202115
0.12743192067793924
0.12858632607172202
0.12974470032442903
0.13090701005289823
0.13207322179376083
0.13324330200741794
0.13441721708197923
0.13559493333716344
0.13677641702816024
0.13796163434945397
0.13915055143860833
0.14034313438001278
0.14153934920859004
0.14273916191346467
0.1439425384415928
0.1451494447013529
0.14635984656609763
0.14757370987766644
0.14879100044985955
0.15001168407187232
0.151235726511691
0.1524630935194493
0.15369375083074574
0.15492766416992232
0.15616479925330393
0.1574051217923989
0.15864859749706087
0.15989519207861141
0.1611448712529242
0.16239760074347054
0.16365334628432587
0.1649120736231383
0.16617374852405825
0.16743833677062986
0.16870580416864442
0.16997611654895536
0.17124923977025544
0.17252513972181593
0.1738037823261882
0.1750851335418676
0.17636915936591988
0.1776558258365703
0.17894509903575564
0.18023694509163915
0.18153133018108866
0.182828220532118
0.18412758242629196
0.18542938220109484
0.18673358625226305
0.18804016103608148
0.18934907307164425
0.1906602889430799
0.1919737753017412
0.1932894988683596
0.19460742643516493
0.19592752486797035
0.19724976110822232
0.19857410217501678
0.1999005151670809
0.2012289672647209
0.20255942573173624
0.2038918579173004
0.2052262312578083
0.2065625132786909
0.20790067159619674
0.20924067391914114
0.21058248805062313
0.21192608188971013
0.21327142343309088
0.21461848077669704
0.21596722211729283
0.2173176157540342
0.21866963008999682
0.22002323363367357
0.2213783950004416
0.2227350829139993
0.22409326620777353
0.22545291382629717
0.22681399482655715
0.2281764783793137
0.22954033377039065
0.23090553040193695
0.23227203779366018
0.23363982558403165
0.2350088635314642
0.23637912151546173
0.23775056953774218
0.2391231777233329
0.24049691632163966
0.2418717557074888
0.24324766638214337
0.24462461897429316
0.24600258424101906
0.24738153306873187
0.24876143647408586
0.25014226560486763
0.25152399174085993
0.2529065862946812
0.25429002081260105
0.25567426697533135
0.25705929659879434
0.2584450816348667
0.25983159417210105
0.26121880643642403
0.2626066907918118
0.26399521974094364
0.2653843659258327
0.26677410212843566
0.26816440127124
0.26955523641783047
0.2709465807734338
0.2723384076854436
0.2737306906439232
0.2751234032820894
0.2765165193767755
0.2779100128488744
0.27930385776376193
0.28069802833170154
0.2820924989082289
0.2834872439945181
0.28488223823772885
0.28627745643133606
0.28767287351544
0.2890684645770594
0.29046420485040647
0.2918600697171446
0.29325603470662853
0.2946520754961278
0.2960481679110334
0.29744428792504723
0.29884041166035635
0.30023651538779
0.3016325755269615
0.3030285686463938
0.3044244714636306
0.3058202608453309
0.30721591380734986
0.3086114075148037
0.3100067192821212
0.3114018265730798
0.31279670700082807
0.31419133832789414
0.3155856984661808
0.31697976547694595
0.31837351757077104
0.3197669331075159
0.32115999059626027
0.3225526686952332
0.3239449462117296
0.3253368021020146
0.32672821547121594
0.3281191655732042
0.32950963181046145
0.3308995937339384
0.33228903104289986
0.3336779235847599
0.3350662513549048
0.3364539944965066
0.33784113330032495
0.339227648204499
0.34061351979432936
0.3419987288020491
0.34338325610658615
0.3447670827333148
0.3461501898537984
0.34753255878552247
0.34891417099161853
0.35029500808057923
0.3516750518059645
0.3530542840660985
0.3544326869037592
0.35581024250585835
0.35718693320311423
0.35856274146971556
0.3599376499229785
0.3613116413229948
0.3626846985722735
0.36405680471537416
0.36542794293853376
0.36679809656928586
0.3681672490760731
0.3695353840678529
0.37090248529369596
0.37226853664237913
0.37363352214197143
0.3749974259594133
0.3763602324000908
0.37772192590740294
0.37908249106232367
0.3804419125829581
0.3818001753240928
0.38315726427674146
0.384513164567684
0.38586786145900176
0.3872213403476069
0.38857358676476705
0.3899245863756251
0.3912743249787145
0.39262278850546983
0.39396996301973275
0.39531583471725423
0.3966603899251918
0.3980036151016032
0.39934549683493586
0.40068602184351276
0.40202517697501405
0.40336294920595533
0.4046993256411627
0.4060342935132435
0.4073678401820546
0.4086999531341672
0.4100306199823278
0.4113598284649174
0.41268756644540683
0.41401382191180947
0.4153385829761315
0.4166618378738192
0.41798357496320376
0.41930378272494384
0.42062244976146557
0.42193956479640027
0.4232551166740203
0.4245690943586724
0.4258814869342093
0.42719228360341915
0.4285014736874537
0.429809046625254
0.43111499197297465
0.43241929940340706
0.43372195870540037
0.4350229597832812
0.4363222926562724
0.4376199474579102
0.4389159144354602
0.440210183949332
0.44150274647249343
0.44279359258988327
0.4440827129978231
0.44537009850342835
0.44665574002401887
0.44793962858652847
0.44922175532691355
0.45050211148956204
0.4517806884267009
0.4530574775978038
0.45433247056899806
0.4556056590124715
0.4568770347058787
0.4581465895317475
0.45941431547688494
0.4606802046317837
0.46194424919002774
0.4632064414476982
0.4644667738027799
0.4657252387545675
0.4669818289030717
0.4682365369484262
0.4694893556902946
0.47074027802727736
0.4719892969563201
0.47323640557212104
0.47448159706654014
0.475724864728008
0.47696620194093553
0.4782056021851243
0.4794430590351777
0.4806785661599124
0.48191211732177086
0.48314370637623477
0.48437332727123883
0.48560097404658586
0.4868266408333626
0.4880503218533566
0.4892720114184739
0.4904917039301579
0.4917093938788093
0.4929250758432071
0.49413874448993045
0.4953503945727823
0.49656002093221363
0.49776761849474926
0.49897318227241483
0.5001767073621652
0.5013781889453136
0.5025776222869632
0.5037750027354391
0.5049703257217222
0.5061635867588843
0.507354781441525
0.5085439054452099
0.5097309545259097
0.5109159245194423
0.5120988113409155
0.5132796109841709
0.5144583195212302
0.5156349331017434
0.5168094479524376
0.5179818603765682
0.5191521667533723
0.5203203635375222
0.5214864472585826
0.522650414520468
0.5238122620009031
0.5249719864508846
0.5261295846941442
0.5272850536266138
0.5284383902158939
0.5295895915007216
0.5307386545904424
0.5318855766644827
0.5330303549718248
0.5341729868304842
0.5353134696269878
0.5364518008158552
0.5375879779190814
0.5387219985256217
0.5398538602908781
0.5409835609361888
0.5421110982483189
0.5432364700789534
0.5443596743441923
0.5454807090240479
0.5465995721619434
0.5477162618642154
0.5488307762996164
0.5499431136988207
0.5510532723539323
0.5521612506179947
0.553267046904503
0.5543706596869177
0.5554720874981813
0.556571328930237
0.5576683826335493
0.5587632473166271
0.5598559217455481
0.5609464047434868
0.5620346951902436
0.5631207920217769
0.5642046942297366
0.5652864008610006
0.5663659110172127
0.567443223854324
0.5685183385821349
0.5695912544638406
0.5706619708155789
0.5717304870059785
0.572796802455712
0.5738609166370495
0.574922829073415
0.5759825393389447
0.5770400470580485
0.5780953519049723
0.5791484536033642
0.580199351925841
0.5812480466935596
0.5822945377757875
0.5833388250894785
0.5843809085988487
0.5854207883149556
0.5864584642952794
0.5874939366433063
0.5885272055081143
0.5895582710839614
0.5905871336098754
0.5916137933692469
0.5926382506894237
0.5936605059413077
0.594680559538955
0.5956984119391766
0.5967140636411425
0.5977275151859878
0.5987387671564204
0.5997478201763329
0.6007546749104138
0.6017593320637638
0.6027617923815117
0.6037620566484353
0.604760125688582
0.6057560003648934
0.6067496815788312
0.6077411702700055
0.6087304674158054
0.6097175740310319
0.6107024911675328
0.6116852199138402
0.6126657613948091
0.6136441167712601
0.6146202872396223
0.6155942740315792
0.6165660784137179
0.6175357016871782
0.6185031451873055
0.6194684102833057
0.6204314983779016
0.6213924109069918
0.6223511493393125
0.6233077151760995
0.6242621099507547
0.6252143352285129
0.6261643926061117
0.6271122837114631
0.6280580102033273
0.6290015737709885
0.6299429761339335
0.6308822190415309
0.631819304272714
0.6327542336356651
0.6336870089675011
0.6346176321339627
0.6355461050291047
0.6364724295749878
0.6373966077213742
0.6383186414454236
0.6392385327513919
0.6401562836703314
0.6410718962597943
0.6419853726035369
0.6428967148112263
0.6438059250181487
0.6447130053849205
0.6456179580972008
0.646520785365406
0.6474214894244262
0.6483200725333436
0.649216536975153
0.6501108850564843
0.6510031191073269
0.6518932414807554
0.6527812545526588
0.6536671607214688
0.6545509624078936
0.6554326620546507
0.6563122621262025
0.6571897651084947
0.658065173508695
0.6589384898549346
0.6598097166960518
0.6606788566013366
0.6615459121602774
0.6624108859823099
0.6632737806965678
0.6641345989516347
0.6649933434152986
0.6658500167743073
0.6667046217341267
0.6675571610186996
0.6684076373702073
0.6692560535488324
0.6701024123325241
0.6709467165167635
0.6717889689143334
0.6726291723550866
0.6734673296857188
0.6743034437695413
0.6751375174862564
0.6759695537317338
0.6767995554177896
0.6776275254719657
0.6784534668373124
0.6792773824721712
0.68009927534996
0.68091914845896
0.6817370048021041
0.6825528473967669
0.6833666792745561
0.6841785034811061
0.6849883230758721
0.6857961411319276
0.6866019607357612
0.6874057849870774
0.6882076169985967
0.6890074598958583
0.6898053168170257
0.690601190912691
0.6913950853456826
0.6921870032908743
0.692976947934996
0.6937649224764443
0.6945509301250972
0.6953349741021283
0.6961170576398233
0.6968971839813978
0.6976753563808165
0.6984515781026137
0.6992258524217165
0.6999981826232671
0.7007685720024484
0.7015370238643107
0.7023035415235998
0.7030681283045854
0.7038307875408927
0.7045915225753341
0.7053503367597425
0.7061072334548064
0.7068622160299063
0.7076152878629521
0.708366452340222
0.7091157128562026
0.7098630728134308
0.7106085356223368
0.7113521047010885
0.712093783475436
0.7128335753785597
0.7135714838509184
0.7143075123400976
0.7150416643006617
0.7157739431940052
0.716504352488206
0.71723289565788
0.7179595761840368
0.7186843975539374
0.7194073632609513
0.7201284768044168
0.7208477416895015
0.7215651614270641
0.7222807395335173
0.7229944795306931
0.7237063849457067
0.7244164593108249
0.7251247061633324
0.7258311290454016
0.7265357315039629
0.7272385170905753
0.7279394893612998
0.7286386518765724
0.7293360082010785
0.7300315619036295
0.7307253165570394
0.7314172757380029
0.7321074430269743
0.7327958220080479
0.7334824162688396
0.7341672294003692
0.7348502649969431
0.7355315266560403
0.736211017978197
0.7368887425668932
0.7375647040284408
0.7382389059718718
0.738911352008829
0.7395820457534557
0.7402509908222883
0.7409181908341487
0.7415836494100376
0.7422473701730303
0.7429093567481722
0.7435696127623747
0.744228141844314
0.7448849476243291
0.7455400337343221
0.746193403807658
0.7468450614790667
0.7474950103845459
0.7481432541612636
0.7487897964474629
0.7494346408823678
0.7500777911060883
0.7507192507595285
0.751359023484294
0.751997112922601
0.7526335227171862
0.753268256511217
0.7539013179482037
0.7545327106719115
0.755162438326274
0.7557905045553068
0.7564169130030232
0.7570416673133495
0.7576647711300424
0.7582862280966053
0.7589060418562077
0.759524216051604
0.7601407543250533
0.7607556603182404
0.7613689376721975
0.7619805900272263
0.7625906210228213
0.7631990342975936
0.763805833489196
0.7644110222342484
0.7650146041682638
0.7656165829255757
0.7662169621392656
0.7668157454410921
0.7674129364614195
0.7680085388291484
0.7686025561716465
0.7691949921146797
0.7697858502823445
0.7703751342970013
0.7709628477792078
0.7715489943476532
0.7721335776190938
0.7727166012082884
0.7732980687279352
0.7738779837886081
0.7744563499986955
0.7750331709643388
0.7756084502893708
0.7761821915752563
0.7767543984210323
0.7773250744232497
0.7778942231759145
0.7784618482704304
0.7790279532955424
0.7795925418372802
0.7801556174789028
0.7807171838008433
0.7812772443806548
0.7818358027929566
0.7823928626093812
0.7829484273985218
0.7835025007258798
0.7840550861538145
0.7846061872414917
0.7851558075448338
0.7857039506164707
0.7862506200056898
0.7867958192583887
0.7873395519170271
0.7878818215205792
0.7884226316044873
0.788961985700616
0.7894998873372063
0.7900363400388304
0.7905713473263478
0.7911049127168607
0.7916370397236715
0.7921677318562392
0.7926969926201375
0.7932248255170127
0.7937512340445427
0.7942762216963961
0.7947997919621921
0.7953219483274606
0.795842694273603
0.7963620332778533
0.7968799688132402
0.7973965043485491
0.7979116433482853
0.7984253892726364
0.7989377455774367
0.7994487157141309
0.7999583031297393
0.8004665112668222
0.8009733435634463
0.8014788034531497
0.8019828943649097
0.8024856197231083
0.802986982947501
0.8034869874531836
0.8039856366505609
0.8044829339453153
0.8049788827383763
0.8054734864258893
0.8059667483991868
0.8064586720447576
0.8069492607442185
0.8074385178742849
0.8079264468067433
0.8084130509084226
0.808898333541167
0.8093822980618088
0.8098649478221421
0.8103462861688956
0.8108263164437073
0.8113050419830989
0.811782466118451
0.8122585921759775
0.8127334234767017
0.8132069633364326
0.8136792150657408


==> data/extra.200.lower.txt <==
0
0
0
0
0
0
0
0
0
7.43348148148148e-14
6.602707626666665e-13
3.2374631501889732e-12
1.1584188785527614e-11
3.3785518130427265e-11
8.514514447672259e-11
1.921222905430304e-10
3.973821524372553e-10
7.660155293841449e-10
1.3929524107572677e-09
2.4115664037104604e-09
4.0034425303554224e-09
6.409260301195425e-09
9.94072704767019e-09
1.4993483087299953e-08
2.206089012415295e-08
3.174860702869117e-08
4.4789852446576084e-08
6.206125120680792e-08
8.45991608994448e-08
1.1361637595756319e-07
1.505191088194617e-07
1.9692415100730152e-07
2.5467612100960007e-07
3.2586471049906246e-07
4.1284184548407457e-07
5.182386843377577e-07
6.449823801524232e-07
7.96312540430339e-07
9.757973226633408e-07
1.187349109809676e-06
1.4352397149961824e-06
1.7241150699190732e-06
2.059009356358846e-06
2.445358544944173e-06
2.889013309783018e-06
3.3962512918193075e-06
3.973788687767397e-06
4.628791145225175e-06
5.368883948073613e-06
6.202161479541665e-06
7.13719595335824e-06
8.183045406236003e-06
9.34926094754452e-06
1.0645893264442702e-05
1.2083498382962638e-05
1.3673142687579203e-05
1.542640720367214e-05
1.735539114899984e-05
1.9472714761866284e-05
2.1791521415083814e-05
2.4325479026123657e-05
2.708878077501169e-05
3.009614514257712e-05
3.3362815282603855e-05
3.6904557742275824e-05
4.0737660546055204e-05
4.487893065879222e-05
4.934569084444355e-05
5.415577593727876e-05
5.93275285428853e-05
6.487979418664857e-05
7.083191592768706e-05
7.720372845647019e-05
8.401555169454012e-05
9.128818391490355e-05
9.904289440175839e-05
0.00010730141566827622
0.00011608593525117843
0.0001254190871008242
0.000135323942585474
0.00014582400112830802
0.00015694318049566439
0.00016870580675482056
0.0001811366039194766
0.00019426068330090943
0.00020810353258255896
0.00022269100463557812
0.00023804930609263225
0.00025420498569697273
0.0002711849224435324
0.00028901631352850146
0.0003077266621235401
0.00032734376499047484
0.00034789569995200063
0.0003694108132335853
0.000391917706691432
0.0004154452249410149
0.00044002244240035407
0.0004656786502618414
0.0004924433434060737
0.0005203462072707874
0.0005494171046876302
0.0005796860626991376
0.0006111832593679203
0.0006439390105897032
0.0006779837569214882
0.0007133480504357573
0.0007500625416112599
0.0007881579662705739
0.0008276651325742693
0.0008686149080811467
0.0009110382068836695
0.0009549659768273583
0.0010004291868225715
0.00104745881425675
0.0010960858325148688
0.0011463411986155035
0.0011982558409695879
0.0012518606472686168
0.0013071864525087318
0.001364264027156805
0.0014231240654643353
0.0014837971739346655
0.0015463138599487287
0.0016107045205542465
0.0016769994314230082
0.0017452287359805856
0.0018154224347125638
0.001887610374651097
0.001961822239045341
0.0020380875372190514
0.002116435594618402
0.002196895543052809
0.0022794963111313427
0.0023642666148970463
0.002451234948661277
0.0025404295760399587
0.0026318785211934203
0.0027256095602712985
0.0028216502130637687
0.002920027734860186
0.0030207691085160217
0.0031239010367288076
0.00322944993452361
0.003337441921948402
0.003447902816979518
0.0035608581286372385
0.003676333050311377
0.003794352453296607
0.003914940880537118
0.004038122540580055
0.004163921301737059
0.004292360686453115
0.004423463865881762
0.004557253654665629
0.004693752505921144
0.004832982506426152
0.00497496537200906
0.005119722443138065
0.005267274680708892
0.005417642662029414
0.0055708465769993935
0.005726906224483557
0.0058858410088761075
0.006047669936854716
0.006212411614321953
0.0063800842435320785
0.0065507056204010365
0.006724293131997431
0.006900863754212228
0.007080434049604871
0.007263020165423436
0.00744863783179644
0.007637302360093832
0.007829028641454712
0.008023831145479245
0.008221723919082217
0.008422720585505679
0.008626834343488056
0.008834077966587101
0.009044463802654064
0.009258003773456387
0.009474709374446274
0.009694591674672424
0.009917661316832232
0.01014392851746175
0.010373403067260686
0.010606094331549722
0.010842011250857417
0.011081162341633997
0.011323555697089264
0.011569198988151928
0.01181809946454767
0.012070263955993164
0.012325698873503408
0.01258441021080965
0.012846403545885218
0.013111684042576599
0.013380256452337098
0.01365212511606044
0.013927293966011667
0.014205766527852761
0.014487545922760352
0.01477263486963296
0.015061035687385232
0.015352750297326603
0.015647780225621896
0.01594612660583138
0.016247790181527767
0.01655277130898779
0.01686106995995586
0.017172685724477478
0.017487617813799976
0.017805865063338328
0.018127425935703607
0.01845229852379192
0.01878048055393148
0.019111969389085638
0.019446762032109655
0.019784855129059017
0.020126244972547242
0.020470927505150956
0.02081889832286024
0.021170152678572165
0.021524685485625503
0.021882491321374625
0.02224356443080063
0.022607898730157807
0.02297548781065345
0.023346324942159276
0.02372040307695255
0.024097714853485087
0.024478252600178448
0.024862008339243537
0.025248973790522884
0.025639140375353957
0.026032499220451893
0.026429041161809965
0.02682875674861626
0.027231636247184998
0.027637669644900966
0.028046846654175617
0.028459156716413286
0.02887458900598623
0.02929313243421699
0.029714775653366707
0.030139507060628144
0.030567314802122013
0.030998186776895406
0.03143211064092099
0.031869073811095855
0.03230906346923873
0.03275206656608445
0.033198069825274595
0.033647059747343014
0.03409902261369542
0.03455394449058176
0.03501181123306047
0.0354726084889536
0.03593632170279184
0.036402936119748416
0.03687243678956117
0.037344808570441555
0.03782003613297011
0.038298103963977245
0.038778996370408644
0.03926269748317454
0.03974919126098199
0.04023846149414946
0.040730491808403005
0.04122526566865336
0.0417227663827532
0.042222977105233955
0.0427258808410216
0.04323146044913067
0.04373969864633613
0.04425057801082227
0.04476408098580835
0.045280189883150176
0.045798886886917425
0.04632015405694597
0.04684397333236481
0.04737032653509726
0.047899195373335895
0.04843056144499071
0.04896440624111041
0.04950071114927615
0.050039457456967515
0.05058062635490041
0.05112419894033651
0.051670156220363875
0.05221847911514861
0.05276914846115718
0.05332214501434909
0.05387744945333985
0.054435042382533785
0.05499490433522662
0.05555701577667757
0.0561213571071508
0.05668790866492607
0.057256650729278324
0.057827563523426176
0.05840062721744914
0.05897582193117344
0.05955312773702634
0.06013252466285883
0.060713992694736665
0.061297511779699665
0.06188306182848905
0.06247062271824311
0.06306017429516077
0.0636516963771333
0.06424516875634403
0.06484057120183606
0.06543788346204799
0.06603708526731765
0.06663815633235395
0.0672410763586767
0.06784582503702447
0.06845238204973075
0.06906072707306818
0.069670839779561
0.07028269984026589
0.07089628692702116
0.07151158071466432
0.07212856088321833
0.0727472071200464
0.07336749912197549
0.07398941659738884
0.07461293926828724
0.07523804687231953
0.07586471916478217
0.07649293592058831
0.07712267693620622
0.07775392203156736
0.07838665105194412
0.07902084386979767
0.0796564803865957
0.08029354053460039
0.08093200427862692
0.0815718516177723
0.0822130625871152
0.0828556172593864
0.0834994957466106
0.08414467820171936
0.0847911448201355
0.0854388758413291
0.08608785155034555
0.0867380522793054
0.0873894584088766
0.0880420503697191
0.0886958086439022
0.08935071376629464
0.0900067463259279
0.09066388696733253
0.09132211639184834
0.09198141535890791
0.09264176468729433
0.09330314525637295
0.09396553800729751
0.09462892394419087
0.09529328413530057
0.09595859971412943
0.09662485188054146
0.09729202190184316
0.09796009111384064
0.09862904092187272
0.0992988528018201
0.09996950830109111
0.10064098903958398
0.10131327671062611
0.10198635308189036
0.10266019999628873
0.10333479937284372
0.10401013320753735
0.10468618357413842
0.10536293262500782
0.10604036259188274
0.10671845578663929
0.10739719460203428
0.10807656151242628
0.10875653907447606
0.10943710992782674
0.11011825679576395
0.11079996248585611
0.11148220989057514
0.11216498198789776
0.11284826184188777
0.11353203260325935
0.11421627750992164
0.11490097988750507
0.11558612314986927
0.11627169079959321
0.1169576664284474
0.11764403371784876
0.11833077643929799
0.11901787845480005
0.1197053237172678
0.12039309627090874
0.12108118025159578
0.12176955988722146
0.12245821949803645
0.1231471434969722
0.1238363163899481
0.12452572277616336
0.12521534734837372
0.12590517489315342
0.12659519029114238
0.12728537851727903
0.12797572464101883
0.12866621382653876
0.12935683133292808
0.1300475625143654
0.13073839282028224
0.13142930779551368
0.1321202930804356
0.13281133441108955
0.13350241761929454
0.13419352863274692
0.13488465347510753
0.13557577826607736
0.1362668892214609
0.13695797265321816
0.13764901496950516
0.13834000267470314
0.1390309223694367
0.1397217607505811
0.1404125046112587
0.14110314084082515
0.14179365642484498
0.1424840384450572
0.14317427407933075
0.14386435060161035
0.14455425538185246
0.14524397588595206
0.14593349967565983
0.14662281440849045
0.14731190783762171
0.14800076781178512
0.14868938227514764
0.149377739267185
0.1500658269225468
0.15075363347091336
0.15144114723684454
0.15212835663962093
0.15281525019307715
0.15350181650542763
0.1541880442790852
0.15487392231047212
0.15555943948982442
0.15624458480098904
0.1569293473212141
0.15761371622093284
0.15829768076354073
0.15898123030516634
0.15966435429443615
0.1603470422722328
0.16102928387144788
0.16171106881672861
0.16239238692421878
0.16307322810129432
0.16375358234629328
0.16443343974824057
0.1651127904865674
0.16579162483082588
0.1664699331403983
0.16714770586420194
0.16782493354038913
0.16850160679604242
0.16917771634686563
0.1698532529968704
0.17052820763805843
0.17120257125009972
0.1718763349000066
0.17254948974180412
0.17322202701619632
0.17389393805022918
0.17456521425694935
0.1752358471350602
0.17590582826857382
0.17657514932645996
0.17724380206229184
0.17791177831388877
0.17857907000295578
0.1792456691347204
0.17991156779756654
0.18057675816266563
0.18124123248360527
0.18190498309601524
0.18256800241719107
0.1832302829457152
0.18389181726107595
0.1845525980232841
0.18521261797248778
0.18587186992858462
0.18653034679083272
0.18718804153745922
0.1878449472252673
0.18850105698924136
0.18915636404215064
0.18981086167415118
0.19046454325238626
0.1911174022205857
0.19176943209866343
0.19242062648231384
0.19307097904260725
0.19372048352558383
0.1943691337518466
0.19501692361615347
0.19566384708700824
0.19630989820625072
0.19695507108864613
0.19759935992147348
0.19824275896411364
0.19888526254763622
0.19952686507438655
0.2001675610175715
0.2008073449208451
0.20144621139789382
0.2020841551320213
0.20272117087573283
0.2033572534503196
0.20399239774544287
0.20462659871871758
0.20525985139529634
0.20589215086745297
0.20652349229416622
0.20715387090070347
0.2077832819782045
0.2084117208832656
0.20903918303752328
0.2096656639272389
0.21029115910288304
0.21091566417872026
0.2115391748323945
0.21216168680451447
0.21278319589823963
0.2134036979788666
0.21402318897341607
0.21464166487022027
0.21525912171851092
0.2158755556280078
0.2164909627685081
0.21710533936947607
0.21771868171963388
0.2183309861665528
0.21894224911624532
0.219552467032758
0.22016163643776518
0.22076975391016368
0.22137681608566806
0.22198281965640715
0.2225877613705213
0.22319163803176056
0.2237944464990841
0.22439618368626033
0.22499684656146846
0.22559643214690078
0.2261949375183661
0.2267923598048945
0.227388696188343
0.22798394390300258
0.2285781002352061
0.2291711625229379
0.229763128155444
0.23035399457284428
0.23094375926574529
0.23153241977485456
0.2321199736905964
0.23270641865272876
0.2332917523499617
0.2338759725195768
0.23445907694704862
0.2350410634656666
0.23562192995615938
0.23620167434631967
0.23678029461063133
0.23735778876989716
0.23793415489086883
0.2385093910858778
0.23908349551246788
0.23965646637302943
0.24022830191443478
0.24079900042767566
0.24136856024750153
0.24193697975206
0.2425042573625385
0.24307039154280788
0.24363538079906688
0.24419922367948912
0.24476191877387082
0.2453234647132808
0.24588386016971175
0.2464431038557331
0.2470011945241457
0.24755813096763807
0.24811391201844415
0.24866853654800303
0.24922200346661993
0.24977431172312925
0.2503254603045589
0.25087544823579655
0.25142427457925765
0.251971938434555
0.25251843893816983
0.2530637752631248
0.2536079466186587
0.2541509522499029
0.25469279143755924
0.25523346349757986
0.25577296778084874
0.25631130367286487
0.2568484705934272
0.25738446799632114
0.25791929536900715
0.2584529522323105
0.25898543814011343
0.2595167526790485
0.26004689546819376
0.26057586615877
0.2611036644338392
0.2616302900080052
0.2621557426271158
0.2626800220679666
0.2632031281380066
0.26372506067504586
0.26424581954696424
0.26476540465142234
0.2652838159155742
0.26580105329578135
0.26631711677732905
0.26683200637414384
0.2673457221285128
0.26785826411080527
0.2683696324191953
0.2688798271793863
0.2693888485443373
0.2698966966939914
0.27040337183500485
0.27090887420047893
0.27141320404969294
0.2719163616678392
0.2724183473657594
0.27291916147968276
0.2734188043709662
0.27391727642583585
0.2744145780551302
0.2749107096940454
0.27540567180188147
0.27589946486179096
0.2763920893805289
0.2768835458882043
0.27737383493803347
0.27786295710609504
0.2783509129910868
0.2788377032140834
0.27932332841829693
0.279807789268838
0.2802910864524789
0.2807732206774187
0.2812541926730494
0.2817340031897241
0.28221265299852655
0.28269014289104255
0.2831664736791327
0.2836416461947069
0.28411566128950005
0.28458851983485045
0.28506022272147813
0.28553077085926626
0.2860001651770431
0.28646840662236606
0.28693549616130726
0.28740143477824026
0.28786622347562885
0.28832986327381716
0.28879235521082114
0.2892537003421215
0.28971389974045897
0.2901729544956299
0.29063086571428426
0.29108763451972464
0.2915432620517072
0.29199774946624346
0.2924510979354043
0.29290330864712477
0.2933543828050108
0.29380432162814746
0.29425312635090806
0.29470079822276546
0.29514733850810426
0.2955927484860346
0.29603702945020766
0.29648018270863197
0.2969222095834918
0.29736311141096666
0.2978028895410518
0.2982415453373809
0.2986790801770498
0.29911549545044125
0.29955079256105155
0.29998497292531806
0.3004180379724488
0.3008499891442527
0.30128082789497146
0.3017105556911127
0.30213917401128454
0.3025666843460316
0.3029930881976719
0.3034183870801354
0.303842582518804
0.3042656760503524
0.3046876692225904
0.3051085635943066
0.3055283607351137
0.305947062225294
0.3063646696556474
0.30678118462733994
0.3071966087517536
0.3076109436503376
0.308024190954461
0.3084363523052661
0.3088474293535234
0.3092574237594875
0.309666337192755
0.3100741713321221
0.3104809278654449
0.3108866084895
0.31129121490984674
0.31169474884069004
0.3120972120047452
0.3124986061331031
0.3128989329650969
0.31329819424817007
0.3136963917377451
0.3140935271970937
0.3144896023972079
0.31488461911667254
0.31527857914153845
0.3156714842651971
0.3160633362882561
0.3164541370184161
0.3168438882703484
0.31723259186557384
0.3176202496323427
0.31800686340551565
0.3183924350264459
0.3187769663428621
0.3191604592087526
0.3195429154842504
0.3199243370355196
0.3203047257346423
0.32068408345950683
0.32106241209369735
0.32143971352638345
0.32181598965221186
0.3221912423711982
0.3225654735886206
0.32293868521491337
0.32331087916556234
0.32368205736100103
0.32405222172650744
0.32442137419210215
0.324789516692447
0.3251566511667453
0.3255227795586422
0.32588790381612653
0.3262520258914336
0.32661514774094835
0.32697727132511
0.32733839860831715
0.32769853155883427
0.3280576721486985
0.3284158223536279
0.32877298415292955
0.3291291595294104
0.3294843504692868
0.3298385589620965
0.33019178700061047
0.33054403658074627
0.33089530970148207
0.33124560836477107
0.3315949345754573
0.3319432903411921
0.3322906776723509
0.3326370985819518
0.33298255508557384
0.3333270492012771
0.3336705829495227
0.3340131583530941
0.33435477743701914
0.3346954422284927
0.33503515475680007
0.3353739170532414
0.33571173115105646
0.3360485990853507
0.33638452289302134
0.33671950461268496
0.33705354628460527
0.33738664995062184
0.33771881765407946
0.3380500514397583
0.3383803533538047
0.3387097254436627
0.33903816975800644
0.33936568834667286
0.3396922832605954
0.3400179565517382
0.3403427102730314
0.3406665464783064
0.34098946722223245
0.34131147456025324
0.3416325705485252
0.3419527572438551
0.3422720367036396
0.3425904109858041
0.3429078821487437
0.34322445225126363
0.3435401233525208
0.3438548975119659
0.34416877678928615
0.3444817632443486
0.3447938589371441
0.3451050659277317
0.3454153862761841
0.3457248220425331
0.34603337528671585
0.3463410480685222
0.34664784244754154
0.3469537604831117
0.3472588042342667
0.3475629757596864
0.3478662771176464
0.34816871036596797
0.3484702775619691
0.34877098076241597
0.3490708220234749
0.3493698034006648
0.3496679269488101
0.3499651947219945
0.35026160877351503
0.3505571711558365
0.3508518839205467
0.3511457491183123
0.3514387687988346
0.3517309450108064
0.35202227980186895
0.35231277521857
0.3526024333063217
0.3528912561093591
0.3531792456706996
0.35346640403210206
0.35375273323402745
0.354038235315599
0.3543229123145635
0.3546067662672523
0.3548897992085438
0.3551720131718255
0.35545341018895704
0.35573399229023334
0.3560137615043484
0.35629271985835953
0.35657086937765203
0.356848212085904
0.35712475000505217
0.35740048515525746
0.3576754195548715
0.3579495552204034
0.35822289416648695
0.3584954384058481
0.358767189949273
0.35903815080557633
0.3593083229815702
0.3595777084820334
0.3598463093096808
0.3601141274651335
0.360381164946889
0.3606474237512923
0.36091290587250674
0.36117761330248555
0.36144154803094386
0.3617047120453309
0.36196710733080245
0.3622287358701943
0.3624895996439951
0.3627497006303204
0.3630090408048866
0.3632676221409854
0.3635254466094583
0.3637825161786723
0.36403883281449484
0.3642943984802699
0.3645492151367939
0.36480328474229234
0.3650566092523967
0.3653091906201211
0.3655610307958404
0.3658121317272674
0.36606249535943125
0.3663121236346558
0.36656101849253847
0.36680918186992884
0.3670566157009086
0.3673033219167705
0.36754930244599904
0.36779455921425014
0.3680390941443319
0.36828290915618567
0.3685260061668666
0.36876838709052556
0.3690100538383908
0.3692510083187497
0.36949125243693126
0.36973078809528837
0.369969617193181
0.370207741626959
0.3704451632899456
0.370681884072421
0.37091790586160633
0.3711532305416477
0.37138785999360086
0.3716217960954154
0.3718550407219202
0.3720875957448085
0.3723194630326229
0.37255064445074176
0.3727811418613646
0.3730109571234984
0.3732400920929442
0.3734685486222835
0.37369632856086543
0.3739234337547936
0.3741498660469136
0.3743756272768007
0.3746007192807474
0.3748251438917517
0.3750489029395053
0.37527199825038227
0.37549443164742713
0.37571620495034475
0.3759373199754886
0.37615777853585064
0.3763775824410507
0.37659673349732625
0.37681523350752255
0.3770330842710824
0.3772502875840373
0.3774668452389971
0.3776827590251416
0.377898030728211
0.3781126621304973
0.37832665501083584
0.37854001114459657
0.3787527323036759
0.37896482025648864
0.3791762767679603
0.379387103599519
0.37959730250908846
0.37980687525108037
0.3800158235763873
0.38022414923237563
0.38043185396287904
0.38063893950819155
0.3808454076050613
0.3810512599866842
0.3812564983826977
0.38146112451917513
0.3816651401186195
0.38186854689995836
0.3820713465785378
0.38227354086611776
0.38247513147086626
0.38267612009735485
0.3828765084465537
0.38307629821582667
0.3832754910989271
0.3834740887859933
0.3836720929635442
0.3838695053144755
0.3840663275180556
0.38426256124992164
0.3844582081820762
0.3846532699828835
0.38484774831706625
0.38504164484570214
0.385234961226221
0.3854276991124015
0.3856198601543689
0.38581144599859163
0.38600245828787927
0.3861928986613799
0.3863827687545777
0.38657207019929096
0.38676080462366985
0.3869489736521945
0.3871365789056734
0.38732362200124126
0.387510104552358
0.3876960281688069
0.3878813944566931
0.388066205018443


==> data/extra.200.upper.txt <==
0
0
0
6.684444444444444e-07
1.8647646814814815e-06
3.321183516855309e-06
4.837102562959998e-06
6.302843526991701e-06
7.675809014623975e-06
8.952132986820678e-06
1.0145707341757671e-05
1.1275518129894574e-05
1.2359196503229908e-05
1.3410464005980254e-05
1.4438711024388574e-05
1.5449570398067518e-05
1.644582938133812e-05
1.742834230522082e-05
1.83967979438747e-05
1.9350300715093657e-05
2.0287776376947395e-05
2.1208233633939886e-05
2.2110917523102962e-05
2.2995387222608988e-05
2.3861544810886245e-05
2.4709634975615325e-05
2.5540229857825803e-05
2.6354208512025976e-05
2.7152736894477818e-05
2.7937251720011575e-05
2.870944976125032e-05
2.947128301207198e-05
3.0224959433701588e-05
3.097294861315381e-05
3.171799148716058e-05
3.246311324447227e-05
3.3211638561486495e-05
3.3967208413247186e-05
3.4733797809128854e-05
3.551573391413423e-05
3.631771412316586e-05
3.714482375168314e-05
3.8002553089483955e-05
3.8896813634430976e-05
3.983395338034815e-05
4.0820771079213276e-05
4.186452943361533e-05
4.297296720274616e-05
4.415431022541479e-05
4.541728137804328e-05
4.677110949550092e-05
4.8225537288967244e-05
4.979082829862742e-05
5.147777292059182e-05
5.329769354755508e-05
5.5262448861814336e-05
5.7384437317700354e-05
5.967659984850413e-05
6.215242183080646e-05
6.482593433688525e-05
6.771171470368846e-05
7.082488644479066e-05
7.418111852984306e-05
7.779662405430531e-05
8.168815832072381e-05
8.587301635149593e-05
9.036902985192516e-05
9.519456364141688e-05
0.00010036851156987312
0.00010591029193570133
0.0001118398424213379
0.00011817761456178665
0.00012494456776136742
0.0001321621628736466
0.00013985235535936283
0.00014803758803705753
0.00015674078344105595
0.00016598533580141318
0.0001757951026604293
0.00018619439614034163
0.00019720797387681385
0.00020886102963285522
0.0002211791836078119
0.00023418847245607706
0.0002479153390301578
0.00026238662186271885
0.00027762954440218614
0.000293671704016447
0.000310541060779113
0.0003282659260527286
0.0003468749508832075
0.0003663971142196564
0.0003868617109736108
0.0004082983399315518
0.00043073689153440265
0.00045420753553751644
0.00047874070856446596
0.00050436710156773
0.0005311176472091423
0.0005590235071727273
0.0005881160594222951
0.0006184268854159054
0.0006499877572890371
0.0006828306250180211
0.0007169876035750039
0.0007524909600854174
0.0007893731009986297
0.0008276665592821446
0.0008674039816494112
0.0009086181158309934
0.0009513417978985325
0.0009956079396506211
0.0010414495160693932
0.0010888995528563102
0.0011379911140553152
0.0011887572897712054
0.0012412311839907582
0.001295445902513838
0.0013514345410013976
0.001409230173146978
0.001468865838978011
0.0015303745332929256
0.0015937891942397616
0.0016591426920416997
0.001726467817874634
0.001795797272901624
0.001867163657468785
0.0019405994604669039
0.002016137048862799
0.0020938086574041736
0.002173646378501466
0.0022556821522899343
0.0023399477568749804
0.002426474798763463
0.002515294703483532
0.002606438706395273
0.0026999378436942363
0.002795822943609704
0.0028941246177993417
0.0029948732529416766
0.0030980990025276382
0.0032038317788522187
0.003312101245207106
0.0034229368082749814
0.0035363676107259758
0.003652422524016637
0.003771130141391566
0.0038925187710877524
0.004016616429741465
0.0041434508359974205
0.004273049404319798
0.004405439239004555
0.004540647128392341
0.004678699539281208
0.004819622611538161
0.004963442152908533
0.005110183634021997
0.005259872183593952
0.005412532583820941
0.005568189265968612
0.005726866306150693
0.005888587421297319
0.006053375965311013
0.006221254925408509
0.006392246918646545
0.006566374188629683
0.006743658602398143
0.006924121647493599
0.0071077844292007746
0.007294667667962683
0.007484791696967261
0.007678176459903116
0.007874841508882062
0.008074806002526073
0.008278088704216254
0.008484707980501362
0.00869468179966345
0.0089080277304381
0.009124762940886714
0.009344904197418328
0.00956846786395837
0.009795469901261782
0.010025925866367864
0.01025985091219428
0.010497259787267538
0.010738166835587346
0.01098258599662218
0.0112305308054334
0.011482014392925295
0.011737049486218384
0.01199564840914331
0.0122578230828527
0.012523585026548333
0.01279294535832097
0.013065914796100246
0.013342503658711952
0.013622721867040149
0.013906578945291471
0.014194084022359069
0.014485245833283589
0.01478007272080866
0.015078572637028338
0.01538075314512399
0.015686621421188103
0.015996184256132563
0.01630944805767893
0.016626418852428257
0.01694710228800809
0.017271503635294172
0.017599627790704547
0.017931479278563724
0.01826706225353456
0.01860638050311553
0.018949437450201244
0.01929623615570382
0.019646779321233016
0.02000106929183291
0.02035910805877293
0.020720897262391194
0.02108643819498797
0.021455731803767288
0.02182877869382458
0.02220557913117841
0.02258613304584428
0.022970440034948594
0.023358499365880844
0.023750309979482145
0.024145870493268284
0.024545179204685443
0.024948234094396803
0.02535503282959827
0.02576557276736166
0.02617985095800352
0.026597864148478062
0.027019608785792463
0.02744508102044301
0.02787427670987047
0.028307191421933168
0.028743820438396225
0.029184158758435587
0.029628201102155236
0.030075941914116305
0.030527375366876636
0.03098249536453944
0.03144129554630975
0.031903769290057345
0.032369909715884895
0.03283970968970006
0.03331316182679041
0.03379025849539987
0.034270991820305616
0.03475535368639431
0.03524333574223652
0.03573492940365829
0.03623012585730882
0.036728916064223245
0.037231290763379506
0.03773724047524839
0.038246755505335725
0.03875982594771599
0.03927644168855621
0.039796592409629516
0.040320267591817435
0.040847456518600035
0.041378148279533275
0.041912331773712716
0.042449995713222936
0.04299112862657178
0.04353571886210894
0.044083754591428145
0.044635223812752166
0.04519011435430027
0.045748413877637326
0.046310109881004057
0.04687518970262791
0.04744364052401394
0.04801544937321517
0.0485906031280821
0.049169088519490645
0.04975089213454832
0.0503360004197779
0.050924399684278435
0.05151607610286307
0.0521110157191733
0.05270920444876931
0.053310628082196054
0.05391527228802473
0.054523122615869314
0.0551341644993779
0.055748383259198536
0.056365764105919265
0.05698629214298216
0.05760995236957109
0.058236729683472974
0.05886660888391238
0.05949957467435921
0.06013561166530925
0.060774704377037594
0.06141683724232459
0.062061994609154215
0.06271016074338485
0.0633613198313922
0.0640154559826844
0.06467255323248902
0.06533259554431203
0.06599556681246874
0.06666145086458625
0.06733023146407799
0.06800189231258968
0.06867641705241712
0.06935378926889546
0.07003399249276035
0.07071701020248053
0.07140282582656207
0.07209142274582443
0.07278278429564797
0.07347689376819333
0.07417373441459255
0.07487328944711191
0.07557554204128672
0.07628047533802793
0.07698807244570083
0.07769831644217573
0.07841119037685085
0.07912667727264741
0.07984476012797706
0.08056542191868177
0.0812886455999462
0.0820144141081828
0.08274271036288972
0.0834735172684814
0.08420681771609254
0.0849425945853549
0.0856808307461476
0.08642150906032081
0.08716461238339301
0.08791012356622205
0.08865802545665008
0.08940830090112253
0.09016093274628129
0.0909159038405324
0.09167319703558818
0.09243279518798413
0.09319468116057072
0.09395883782398043
0.09472524805806976
0.095493894753337
0.09626476081231553
0.0970378291509428
0.09781308269990574
0.09859050440596193
0.09937007723323749
0.10015178416450152
0.10093560820241734
0.10172153237077076
0.1025095397156755
0.10329961330675622
0.10409173623830903
0.10488589163043989
0.10568206263018105
0.10648023241258579
0.10728038418180158
0.10808250117212198
0.10888656664901739
0.10969256391014492
0.1105004762863376
0.11131028714257313
0.11212197987892222
0.1129355379314773
0.11375094477326089
0.11456818391511478
0.11538723890656957
0.11620809333669518
0.11703073083493232
0.11785513507190525
0.11868128976021598
0.1195091786552202
0.12033878555578507
0.1211700943050292
0.12200308879104474
0.12283775294760232
0.1236740707548385
0.1245120262399263
0.1253516034777289
0.12619278659143665
0.1270355597531878
0.12787990718467288
0.1287258131577232
0.1295732619948836
0.13042223806996958
0.13127272580860905
0.13212470968876883
0.1329781742412665
0.13383310405026716
0.13468948375376574
0.13554729804405513
0.13640653166817984
0.13726716942837602
0.13812919618249755
0.13899259684442855
0.1398573563844826
0.14072345982978876
0.14159089226466468
0.14245963883097673
0.1433296847284877
0.14420101521519205
0.14507361560763887
0.1459474712812429
0.14682256767058355
0.14769889026969235
0.14857642463232898
0.14945515637224577
0.1503350711634412
0.15121615474040237
0.1520983928983369
0.15298177149339381
0.15386627644287437
0.15475189372543238
0.1556386093812645
0.15652640951229066
0.15741528028232454
0.15830520791723474
0.15919617870509606
0.16008817899633196
0.16098119520384757
0.161875213803154
0.16277022133248348
0.1636662043928962
0.16456314964837854
0.1654610438259328
0.16635987371565897
0.16725962617082812
0.16816028810794836
0.1690618465068225
0.1699642884105985
0.17086760092581224
0.17177177122242304
0.172676786533842
0.17358263415695305
0.1744893014521274
0.1753967758432311
0.17630504481762566
0.17721409592616266
0.1781239167831714
0.1790344950664408
0.1799458185171947
0.1808578749400614
0.18177065220303723
0.1826841382374445
0.18359832103788343
0.18451318866217886
0.18542872923132148
0.18634493092940344
0.1872617820035494
0.1881792707638419
0.18909738558324196
0.19001611489750503
0.19093544720509176
0.19185537106707462
0.19277587510703953
0.19369694801098322
0.1946185785272064
0.19554075546620256
0.19646346770054252
0.1973867041647552
0.19831045385520424
0.19923470582996078
0.2001594492086726
0.20108467317242965
0.20201036696362576
0.20293651988581707
0.20386312130357703
0.2047901606423481
0.20571762738829008
0.20664551108812557
0.20757380134898223
0.208502487838232
0.20943156028332754
0.21036100847163594
0.2112908222502695
0.2122209915259139
0.21315150626465398
0.2140823564917968
0.2150135322916923
0.2159450238075517
0.21687682124126367
0.21780891485320794
0.2187412949620672
0.21967395194463665
0.22060687623563158
0.22154005832749302
0.22247348877019157
0.2234071581710293
0.22434105719443986
0.2252751765617872
0.22620950705116227
0.2271440394971782
0.22807876479076433
0.22901367387895813
0.22994875776469653
0.23088400750660504
0.23181941421878624
0.23275496907060672
0.23369066328648283
0.23462648814566534
0.23556243498202295
0.23649849518382504
0.23743466019352294
0.2383709215075306
0.23930727067600438
0.24024369930262165
0.24118019904435903
0.24211676161126955
0.24305337876625918
0.24399004232486274
0.24492674415501897
0.24586347617684542
0.24680023036241222
0.24773699873551586
0.24867377337145213
0.2496105463967887
0.2505473099891376
0.25148405637692683
0.2524207778391719
0.25335746670524717
0.2542941153546568
0.2552307162168054
0.25616726177076854
0.2571037445450633
0.2580401571174183
0.2589764921145439
0.25991274221190236
0.2608489001334777
0.2617849586515457
0.262720910586444
0.26365674880634205
0.26459246622701127
0.2655280558115952
0.26646351057038
0.26739882356056455
0.2683339878860313
0.26926899669711724
0.2702038431903846
0.2711385206083923
0.27207302223946744
0.27300734141747707
0.2739414715216005
0.27487540597610116
0.2758091382501002
0.2767426618573489
0.27767597035600255
0.27860905734839425
0.27954191648080917
0.2804745414432597
0.28140692596925987
0.282339063835602
0.2832709488621321
0.28420257491152695
0.28513393588907116
0.28606502574243475
0.2869958384614518
0.28792636807789906
0.28885660866527507
0.2897865543385806
0.29071619925409886
0.2916455376091772
0.2925745636420084
0.29350327163141343
0.2944316558966246
0.2953597107970691
0.2962874307321536
0.29721481014104933
0.2981418435024782
0.2990685253344988
0.29999485019429395
0.30092081267795856
0.30184640742028856
0.30277162909456995
0.30369647241236913
0.3046209321233238
0.30554500301493476
0.30646867991235816
0.30739195767819893
0.3083148312123047
0.3092372954515604
0.3101593453696844
0.31108097597702433
0.31200218232035437
0.3129229594826737
0.31384330258300497
0.3147632067761939
0.31568266725271
0.3166016792384478
0.3175202379945289
0.31843833881710526
0.31935597703716256
0.32027314802032547
0.3211898471666628
0.32210606991049395
0.32302181172019634
0.32393706809801315
0.3248518345798629
0.3257661067351488
0.32667988016656957
0.3275931505099312
0.3285059134339593
0.3294181646401123
0.33032989986239614
0.3312411148671788
0.3321518054530064
0.3330619674504204
0.3339715967217749
0.33488068916105557
0.335789240693699
0.33669724727641304
0.3376047048969984
0.3385116095741702
0.33941795735738145
0.340323744326647
0.3412289665923681
0.3421336202951582
0.34303770160566954
0.34394120672442063
0.3448441318816245
0.3457464733370179
0.3466482273796917
0.3475493903279214
0.3484499585289994
0.34934992835906736
0.3502492962229503
0.35114805855399056
0.3520462118138837
0.3529437524925142
0.35384067710779304
0.35473698220549543
0.3556326643590996
0.35652772016962675
0.3574221462654814
0.3583159393022931
0.35920909596275835
0.360101612956484
0.36099348701983136
0.3618847149157607
0.36277529343367754
0.3636652193892786
0.3645544896243996
0.3654431010068634
0.366331050430329
0.36721833481414173
0.36810495110318375
0.36899089626772574
0.36987616730327944
0.37076076123045076
0.37164467509479404
0.3725279059666668
0.3734104509410855
0.3742923071375821
0.37517347170006143
0.3760539417966592
0.37693371461960123
0.377812787385063
0.3786911573330304
0.3795688217271607
0.3804457778546454
0.3813220230260725
0.3821975545752906
0.3830723698592733
0.38394646625798456
0.38481984117424467
0.3856924920335972
0.3865644162841765
0.38743561139657623
0.38830607486371826
0.38917580420072295
0.3900447969447793
0.3909130506550168
0.3917805629123774
0.39264733131948826
0.39351335350053573
0.39437862710113947
0.3952431497882274
0.39610691924991204
0.39696993319536666
0.39783218935470255
0.3986936854788474
0.39955441933942354
0.4004143887286276
0.4012735914591107
0.40213202536385906
0.4029896882960759
0.40384657812906327
0.40470269275610515
0.4055580300903512
0.4064125880647007
0.40726636463168786
0.4081193577633673
0.4089715654512002
0.409822985705942
0.410673616557529
0.4115234560549677
0.4123725022662231
0.41322075327810837
0.41406820719617554
0.4149148621446062
0.4157607162661029
0.41660576772178165
0.41745001469106463
0.4182934553715736
0.419136087979024
0.41997791074712
0.4208189219274493
0.4216591197893796
0.4224985026199548
0.4233370687237926
0.4241748164229819
0.42501174405698117
0.42584784998251796
0.4266831325734879
0.4275175902208552
0.4283512213325533
0.42918402433338626
0.4300159976649307
0.43084713978543826
0.4316774491697387
0.4325069243091435
0.4333355637113501
0.4341633659003469
0.4349903294163181
0.43581645281555015
0.43664173467033757
0.4374661735688906
0.4382897681152421
0.43911251692915615
0.43993441864603633
0.44075547191683506
0.4415756754079631
0.44239502780119994
0.44321352779360423
0.44403117409742543
0.44484796544001515
0.4456639005637397
0.44647897822589294
0.44729319719860927
0.4481065562687777
0.448919054237956
0.4497306899222855
0.45054146215240654
0.451351369773374
0.4521604116445738
0.4529685866396395
0.4537758936463695
0.45458233156664496
0.4553878993163477
0.45619259582527916
0.4569964200370792
0.4577993709091459
0.4586014474125558
0.4594026485319838
0.46020297326562476
0.46100242062511465
0.46180098963545235
0.4625986793349221
0.4633954887750162
0.46419141702035827
0.4649864631486267
0.46578062625047906
0.4665739054294764
0.46736629980200817
0.46815780849721744
0.46894843065692704
0.4697381654355657
0.4705270120000944
0.47131496952993357
0.4721020372168908
0.4728882142650881
0.4736734998908908
0.47445789332283594
0.47524139380156116
0.4760240005797347
0.47680571292198465
0.47758653010482965
0.4783664514166095
0.479145476157416
0.47992360363902453
0.48070083318482576
0.4814771641297581
0.4822525958202398
0.4830271276141025
0.4838007588805239
0.48457348899996205
0.48534531736408915
0.4861162433757257
0.48688626644877575
0.48765538600816183
0.48842360148976033
0.4891909123403377
0.4899573180174862
0.4907228179895612
0.49148741173561705
0.4922510987453451
0.49301387851901135
0.4937757505673939
0.49453671441172165
0.49529676958361274
0.4960559156250134
0.4968141520881375
0.49757147853540606
0.4983278945393871
0.49908339968273596
0.4998379935581363
0.50059167576824
0.50134444592561
0.5020963036526598
0.5028472485815971
0.5035972803543656
0.5043463986225863
0.5050946030475024
0.5058418932999205
0.5065882690601549
0.5073337300179712
0.5080782758725306
0.5088219063323336
0.5095646211151652
0.5103064199480397
0.5110473025671454
0.5117872687177907
0.5125263181543499
0.5132644506402089
0.5140016659477118
0.5147379638581073
0.5154733441614959
0.5162078066567773
0.5169413511515975
0.5176739774622964
0.5184056854138566
0.5191364748398508
0.5198663455823913
0.520595297492078
0.5213233304279483
0.5220504442574257
0.5227766388562705
0.5235019141085282
0.5242262699064814
0.5249497061505989
0.5256722227494872
0.5263938196198412
0.5271144966863952
0.5278342538818745
0.5285530911469474
0.5292710084301766
0.5299880056879721
0.5307040828845432
0.5314192399918511
0.5321334769895623
0.5328467938650012
0.5335591906131043
0.5342706672363732
0.5349812237448288
0.5356908601559655
0.5363995764947052
0.5371073727933525
0.5378142490915492
0.5385202054362292
0.5392252418815744
0.5399293584889695
0.540632555326958
0.5413348324711988
0.5420361900044217
0.542736628016384
0.5434361466038271
0.5441347458704336
0.5448324259267843
0.5455291868903153
0.5462250288852757
0.5469199520426855
0.5476139565002932
0.5483070424025343
0.548999209900489
0.5496904591518421
0.5503807903208405
0.5510702035782526
0.5517586991013277
0.5524462770737555
0.5531329376856249
0.5538186811333851
0.5545035076198044
0.5551874173539313
0.5558704105510541
0.5565524874326626
0.5572336482264076
0.557913893166063
0.5585932224914861
0.5592716364485798
0.5599491352892538
0.5606257192713864
0.5613013886587861
0.5619761437211543
0.5626499847340476
0.5633229119788401
0.563994925742686
0.5646660263184825
0.5653362140048332
0.5660054891060116
0.5666738519319232
0.5673413027980706
0.5680078420255167
0.5686734699408487
0.5693381868761419
0.570001993168925
0.5706648891621435
0.571326875204125
0.5719879516485438
0.5726481188543864
0.5733073771859158
0.5739657270126378
0.5746231687092659
0.5752797026556873
0.5759353292369289
0.5765900488431228
0.5772438618694731
0.5778967687162216
0.5785487697886154
0.5791998654968725
0.5798500562561493
0.5804993424865073
0.5811477246128802
0.5817952030650417
0.5824417782775728
0.5830874506898294
0.5837322207459097
0.584376088894623
0.5850190555894574
0.5856611212885479
0.586302286454645
0.5869425515550837
0.5875819170617513
0.5882203834510574
0.5888579512039019
0.589494620805645
0.5901303927460758
0.5907652675193829
0.5913992456241229
0.5920323275631907
0.5926645138437893
0.5932958049774
0.5939262014797528
0.5945557038707965
0.5951843126746688
0.595812028419668
0.5964388516382226
0.5970647828668636
0.5976898226461939
0.598313971520861
0.5989372300395277
0.5995595987548437
0.6001810782234169
0.6008016690057858
0.6014213716663908
0.6020401867735468
0.602658114899415
0.6032751566199749
0.6038913125149977
0.6045065831680181
0.6051209691663069
0.6057344711008446
0.6063470895662937
0.6069588251609721
0.6075696784868261
0.6081796501494038
0.6087887407578294
0.6093969509247754
0.6100042812664372
0.6106107324025071
0.6112163049561478
0.6118209995539665
0.61242481682599
0.613027757405638
0.6136298219296981
0.6142310110383005
0.6148313253748925
0.6154307655862135
0.6160293323222699
0.6166270262363104
0.6172238479848011
0.6178197982274007
0.6184148776269358
0.6190090868493775
0.6196024265638156
0.6201948974424357
0.6207865001604946
0.6213772353962959
0.6219671038311669
0.6225561061494349
0.6231442430384029
0.6237315151883267
0.6243179232923914
0.6249034680466878
0.62548815015019
0.6260719703047313
0.6266549292149823
0.6272370275884277


==> data/extra.50.lower.txt <==
0
0
0
0
0
0
0
0
0
7.43348148148148e-14
6.602912047407406e-13
3.2376520812286107e-12
1.15851238843605e-11
3.378878842628235e-11
8.515412867928391e-11
1.9214265456934158e-10
3.974208965482435e-10
7.660763725433481e-10
1.3930238758935422e-09
2.4115971544229746e-09
4.003296319361676e-09
6.408640352288433e-09
9.939056847576625e-09
1.498972746176831e-08
2.2053297169113593e-08
3.1734348019762566e-08
4.47645333155404e-08
6.201826560674963e-08
8.452885133233349e-08
1.1350496595607895e-07
1.50347365800832e-07
1.966657361877526e-07
2.5429557971551515e-07
3.253150533619024e-07
4.1206166838265837e-07
5.171487725713309e-07
6.434817402047398e-07
7.942738008287671e-07
9.730614438545256e-07
1.1837193416683704e-06
1.4304747395577505e-06
1.7179212661778961e-06
2.0510321235014453e-06
2.435172620182707e-06
2.8761120170158033e-06
3.380034657662875e-06
3.953550362070953e-06
4.603704063984065e-06
5.337984677693477e-06
6.164333182659072e-06
7.0911499178856436e-06
8.127301080957697e-06
9.282124429434335e-06
1.0565434184891699e-05
1.19875251422844e-05
1.3559175989489422e-05
1.5291651843906542e-05
1.7196706014828007e-05
1.9286581001967326e-05
2.157400874206143e-05
2.4072210116841714e-05
2.679489373691606e-05
2.9756254017224147e-05
3.29709685607302e-05
3.6454194867908194e-05
4.022156639036153e-05
4.4289187947608956e-05
4.867363052666731e-05
5.3391925484575834e-05
5.846155817444095e-05
6.390046101594102e-05
6.972700603152175e-05
7.595999686973935e-05
8.26186603373754e-05
8.972263746205719e-05
9.729197410717619e-05
0.00010534711116090629
0.0001139088743210885
0.0001229984634976712
0.00013263744185427903
0.0001428477245103312
0.00015365156692494501
0.00016507155298364412
0.00017713058280864697
0.0001898518603132405
0.00020325888052045082
0.00021737541666590584
0.00023222550710445106
0.00024783344203972387
0.0002642237500955251
0.00028142118474743904
0.0002994507106327595
0.0003183374897563668
0.00033810686760978547
0.0003587843592202217
0.00038039563514594566
0.0004029665074339417
0.00042652291555530267
0.00045109091233339256
0.00047669664987934704
0.0005033663655490259
0.000531126367935071
0.0005600030229072656
0.0005900227397139318
0.0006212119571566445
0.0006535971298500846
0.0006872047145783976
0.0007220611567589775
0.0007581928770241407
0.0007956262579307163
0.0008343876308071376
0.0008745032627471816
0.00091599934375908
0.0009589019740782931
0.0010032371516518277
0.0010490307598015616
0.0010963085550736353
0.0011450961552805742
0.0011954190277424087
0.0012473024777326812
0.0013007716371348456
0.0013558514533142055
0.0014125666782101643
0.0014709418576532183
0.0015310013209107716
0.001592769170465517
0.0016562692720298012
0.0017215252447990645
0.0017885604519471449
0.0018573979913659167
0.00192806068665146
0.0020005710783386438
0.0020749514153857547
0.002151223646910511
0.00222940941417855
0.0023095300428452228
0.002391606535451286
0.0024756595641728324
0.002561709463825593
0.002649776225123501
0.002739879488191205
0.0028320385363300215
0.0029262722900365978
0.0030225993012733933
0.0031210377479898733
0.0032216054288931703
0.0033243197584667686
0.0034291977622356263
0.003536256072275987
0.003645510922967996
0.0037569781469890826
0.0038706731715459474
0.003986611014842872
0.004104806282783927
0.004225273165906572
0.004348025436543997
0.0044730764462135005
0.004600439123228044
0.004730125970528095
0.00486214906373074
0.004996520049392987
0.00513325014348612
0.005272350130077863
0.005413830360219081
0.005557700751031678
0.0057039707849942806
0.005852649509422278
0.006003745536138721
0.006157267041332548
0.006313221765600579
0.0064716170141696765
0.006632459657295444
0.006795756130833832
0.006961512436981954
0.007129734145184455
0.00730042639320172
0.007473593888336202
0.007649240908813195
0.007827371305312289
0.008007988502645816
0.008191095501580557
0.00837669488079902
0.008564788798996546
0.00875537899711061
0.008948466800678574
0.00914405312232027
0.009342138464341752
0.009542722921456599
0.009745806183621131
0.009951387538980016
0.010159465876918638
0.01037003969121876
0.01058310708331394
0.010798665765641252
0.011016713065085861
0.011237245926515052
0.011460260916398343
0.011685754226510341
0.011913721677713061
0.01214415872381442
0.01237706045549971
0.012612421604332874
0.012850236546824413
0.013090499308562861
0.013333203568406768
0.013578342662734172
0.01382590958974659
0.014075897013824619
0.014328297269932278
0.01458310236806722
0.014840303997754094
0.015099893532578252
0.015361862034757163
0.01562620025974687
0.01589289866088088
0.01616194739403896
0.016433336322343343
0.016707055020879855
0.01698309278144162
0.017261438617292915
0.017542081267950916
0.017825009203983066
0.018110210631817843
0.018397673498566764
0.018687385496855523
0.018979334069662165
0.01927350641516032
0.019569889491565455
0.01986847002198231
0.020169234499251523
0.02047216919079373
0.020777260143449227
0.02108449318831157
0.021393853945553355
0.02170532782924249
0.02201890005214745
0.022334555630529863
0.022652279388922947
0.022972055964894315
0.023293869813791723
0.02361770521347037
0.02394354626900037
0.02427137691735315
0.02460118093206544
0.024932941927879693
0.025266643365359713
0.025602268555480336
0.025939800664190105
0.026279222716945824
0.026620517603217972
0.026963668080966022
0.02730865678108265
0.027655466211805972
0.02800407876309886
0.028354476710994572
0.028706642221907816
0.029060557356910474
0.0294162040759713
0.029773564242158775
0.030132619625806562
0.030493351908640824
0.03085574268786878
0.031219773480227985
0.031585425725995736
0.03195268079295804
0.03232151998033771
0.032691924522681104
0.03306387559370301
0.03343735431008932
0.033812341735257115
0.03418881888307172
0.034566766721520495
0.0349461661763429
0.03532699813461681
0.035709243448300475
0.036092882937730164
0.036477897395073136
0.03686426758773578
0.03725197426172677
0.037640998144974985
0.038031319950602244
0.03842292038015055
0.03881578012676393
0.039209879878324555
0.03960520032054344
0.0400017221400053
0.04039942602716787
0.04079829267931545
0.04119830280346688
0.04159943711923779
0.04200167636165736
0.04240500128393953
0.042809392660208744
0.043214831288180405
0.04362129799179605
0.04402877362381344
0.04443723906835163
0.04484667524339128
0.045257063103230195
0.045668383640894414
0.04608061789050499
0.046493746929600614
0.0469077518814163
0.04732261391711842
0.04773831425799624
0.0481548341776101
0.048572155003896805
0.04899025812123206
0.049409124972450556
0.049828737060823726
0.05024907595199565
0.05067012327587731
0.05109186072849939
0.05151427007382409
0.0519373331455162
0.052361031848673675
0.052785348161518156
0.053210264137045604
0.05363576190463756
0.054061823671633244
0.05448843172486281
0.05491556843214228
0.055343216243730245
0.05577135769374693
0.05619997540155584
0.056629052073108394
0.057058570502251854
0.057488513572001104
0.05791886425577436
0.05834960561859342
0.05878072081824877
0.059212193106429875
0.059644005829821045
0.06007614243116334
0.060508586450282786
0.060941321525085426
0.061374331392519424
0.061807599889504766
0.0622411109538308
0.06267484862502223
0.0631087970451737
0.06354294045975346
0.06397726321837668
0.06441174977554844
0.06484638469137713
0.06528115263225857
0.06571603837153102
0.06615102679010175
0.06658610287704551
0.06702125173017515
0.06745645855658486
0.06789170867316655
0.06832698750709953
0.06876228059631405
0.06919757358992892
0.0696328522486639
0.07006810244522685
0.07050331016467623
0.07093846150475955
0.07137354267622764
0.07180854000312549
0.07224343992306004
0.07267822898744503
0.07311289386172362
0.07354742132556885
0.07398179827306246
0.07441601171285248
0.07485004876828977
0.07528389667754415
0.07571754279370009
0.07615097458483279
0.0765841796340646
0.07701714563960226
0.07744986041475546
0.07788231188793687
0.07831448810264405
0.07874637721742359
0.07917796750581779
0.07960924735629438
0.08004020527215913
0.08047082987145249
0.0809011098868297
0.08133103416542536
0.08176059166870238
0.08218977147228586
0.08261856276578211
0.08304695485258315
0.08347493714965692
0.08390249918732372
0.08432963060901882
0.08475632117104198
0.0851825607422938
0.08560833930399941
0.08603364694941973
0.08645847388355046
0.08688281042280938
0.0873066469947119
0.08772997413753547
0.08815278249997273
0.08857506284077407
0.08899680602837967
0.0894180030405412
0.08983864496393362
0.09025872299375724
0.09067822843333032
0.0910971526936724
0.09151548729307885
0.09193322385668642
0.09235035411603053
0.09276686990859419
0.09318276317734898
0.09359802597028825
0.09401265043995274
0.09442662884294885
0.09483995353945993
0.09525261699275059
0.09566461176866434
0.09607593053511485
0.09648656606157091
0.09689651121853543
0.09730575897701851
0.09771430240800494
0.09812213468191627
0.0985292490680677
0.09893563893411982
0.09934129774552553
0.09974621906497234
0.10015039655182022
0.10055382396153498
0.1009564951451177
0.1013584040485302
0.10175954471211654
0.10215991127002116
0.10255949794960345
0.10295829907084907
0.10335630904577806
0.10375352237785021
0.1041499336613674
0.10454553758087343
0.10494032891055124
0.10533430251361794
0.1057274533417174
0.10611977643431106
0.1065112669180665
0.10690192000624452
0.10729173099808437
0.1076806952781875
0.10806880831589996
0.10845606566469355
0.10884246296154579
0.1092279959263188
0.10961266036113744
0.10999645214976661
0.11037936725698785
0.11076140172797547
0.11114255168767206
0.11152281334016395
0.11190218296805626
0.11228065693184788
0.11265823166930644
0.11303490369484331
0.11341066959888896
0.11378552604726835
0.1141594697805769
0.1145324976135568
0.11490460643447398
0.11527579320449569
0.11564605495706869
0.11601538879729847
0.11638379190132925
0.1167512615157249
0.11711779495685104
0.1174833896102582
0.1178480429300662
0.11821175243834989
0.1185745157245261
0.11893633044474206
0.11929719432126545
0.11965710514187582
0.12001606075925768
0.12037405909039542
0.12073109811596977
0.12108717587975618
0.121442290488025
0.12179644010894372
0.12214962297198097
0.1225018373673128
0.12285308164523083
0.12320335421555262
0.12355265354703424
0.12390097816678503
0.12424832665968466
0.12459469766780251
0.12494008988981944
0.12528450208045191
0.12562793304987854
0.12597038166316932
0.12631184683971708
0.12665232755267178
0.12699182282837723
0.12733033174581054
0.1276678534360242
0.12800438708159081
0.1283399319160508
0.1286744872233625
0.1290080523373552
0.12934062664118534
0.12967220956679498
0.13000280059437352
0.1303323992518222
0.13066100511422157
0.13098861780330195
0.13131523698691658
0.1316408623785182
0.1319654937366383
0.13228913086436953
0.13261177360885107
0.13293342186075718
0.1332540755537888
0.1335737346641681
0.13389239921013646
0.13421006925145512
0.13452674488890948
0.1348424262638161
0.13515711355753315
0.13547080699097383
0.13578350682412316
0.13609521335555785
0.1364059269219694
0.13671564789769036
0.13702437669422388
0.1373321137597765
0.13763885957879388
0.13794461467150027
0.13824937959344075
0.138553154935027
0.1388559413210862
0.13915773941041304
0.1394585498953253
0.13975837350122236
0.1400572109861472
0.1403550631403515
0.1406519307858641
0.14094781477606247
0.1412427159952478
0.14153663535822303
0.14182957380987427
0.1421215323247555
0.14241251190667625
0.1427025135882929
0.14299153843070275
0.14327958752304187
0.1435666619820857
0.14385276295185306
0.14413789160321339
0.14442204913349702
0.144705236766109
0.1449874557501457
0.1452687073600149
0.14554899289505882
0.14582831367918053
0.1461066710604733
0.1463840664108534
0.1466605011256958
0.14693597662347305
0.14721049434539718
0.14748405575506507
0.14775666233810644
0.1480283156018354
0.14829901707490475
0.1485687683069634
0.148837570868317
0.1491054263495915
0.14937233636139974
0.14963830253401117
0.14990332651702445
0.15016740997904307
0.15043055460735402
0.15069276210760948
0.15095403420351136
0.15121437263649873
0.15147377916543847
0.15173225556631842
0.15198980363194387
0.15224642517163667
0.15250212201093724
0.1527568959913096
0.1530107489698491
0.15326368281899294
0.15351569942623383
0.15376680069383608
0.1540169885385546
0.1542662648913568
0.15451463169714724
0.15476209091449472
0.15500864451536261
0.1552542944848414
0.15549904282088436
0.15574289153404552
0.15598584264722065
0.15622789819539062
0.15646906022536772
0.1567093307955441
0.1569487119756434
0.1571872058464745
0.1574248144996882
0.15766154003753619
0.1578973845726327
0.15813235022771852
0.15836643913542792
0.15859965343805754
0.15883199528733816
0.15906346684420863
0.1592940702785926
0.1595238077691773
0.159752681503195
0.1599806936762067
0.16020784649188835
0.16043414216181934
0.16065958290527324
0.16088417094901114
0.16110790852707688
0.16133079788059518
0.16155284125757138
0.161774040912694
0.16199439910713914
0.16221391810837735
0.16243260018998268
0.16265044763144382
0.16286746271797753
0.16308364774034417
0.16329900499466546
0.16351353678224417
0.16372724540938627
0.16394013318722483
0.16415220243154613
0.16436345546261794
0.16457389460501975
0.16478352218747508
0.1649923405426856
0.16520035200716765
0.16540755892109033
0.16561396362811587
0.16581956847524182
0.1660243758126451
0.16622838799352818
0.16643160737396698
0.1666340363127607
0.16683567717128367
0.16703653231333868
0.1672366041050127
0.16743589491453398
0.16763440711213118
0.1678321430698942
0.16802910516163677
0.16822529576276096
0.16842071725012325
0.16861537200190252
0.16880926239746963
0.16900239081725865
0.16919475964263997
0.16938637125579495
0.16957722803959224
0.16976733237746577
0.16995668665329444
0.1701452932512832
0.17033315455584608
0.17052027295149041
0.17070665082270295
0.17089229055383737
0.17107719452900333
0.17126136513195717
0.17144480474599397
0.17162751575384122
0.17180950053755398
0.17199076147841136
0.17217130095681465
0.1723511213521869
0.17253022504287366
0.17270861440604549
0.1728862918176016
0.17306325965207506
0.17323952028253928
0.17341507608051593
0.17358992941588416
0.17376408265679114
0.17393753816956398
0.174110298318623
0.17428236546639608
0.1744537419732346
0.17462443019733048
0.17479443249463444
0.1749637512187756
0.17513238872098236
0.17530034735000433
0.17546762945203562
0.17563423737063935
0.17580017344667315
0.17596544001821596
0.1761300394204962
0.17629397398582072
0.176457246043505
0.17661985791980467
0.17678181193784792
0.17694311041756922
0.1771037556756438
0.17726375002542355
0.17742309577687396
0.17758179523651185
0.17773985070734444
0.17789726448880921
0.17805403887671506
0.17821017616318416
0.17836567863659514
0.17852054858152702
0.17867478827870426
0.1788284000049426
0.1789813860330962
0.1791337486320054
0.17928549006644556
0.1794366125970768
0.1795871184803947
0.17973700996868175
0.17988628930996015
0.18003495874794487
0.18018302052199797
0.18033047686708384
0.18047733001372507
0.18062358218795924
0.1807692356112968
0.1809142925006793
0.18105875506843894
0.18120262552225858
0.18134590606513273
0.1814885988953292
0.1816307062063518
0.1817722301869035
0.18191317302085047
0.18205353688718706
0.18219332396000115
0.18233253640844072
0.18247117639668067
0.18260924608389073
0.18274674762420384
0.18288368316668543
0.18302005485530332
0.18315586482889823
0.1832911152211551
0.183425808160575
0.18355994577044774
0.1836935301688251
0.18382656346849477
0.18395904777695496
0.18409098519638956
0.18422237782364384
0.18435322775020108
0.18448353706215945
0.18461330784020977
0.18474254215961367
0.18487124209018252
0.18499940969625675
0.18512704703668592
0.18525415616480934
0.185380739128437
0.18550679796983144
0.18563233472568985
0.18575735142712693
0.18588185009965807
0.1860058327631833
0.18612930143197154
0.18625225811464546
0.1863747048141669
0.18649664352782278
0.18661807624721133
0.18673900495822893
0.18685943164105756
0.1869793582701525
0.18709878681423064
0.18721771923625916
0.1873361574934448
0.18745410353722342
0.18757155931325012
0.18768852676138972
0.1878050078157078
0.18792100440446202
0.18803651845009384
0.18815155186922083
0.18826610657262932
0.18838018446526733
0.18849378744623818
0.18860691740879404
0.1887195762403303
0.18883176582238026
0.18894348803060984
0.18905474473481315
0.18916553779890807
0.18927586908093239
0.18938574043304018
0.1894951537014986
0.18960411072668507
0.18971261334308465
0.18982066337928777
0.18992826265798868
0.1900354129959836
0.1901421162041696
0.19024837408754378
0.19035418844520258
0.1904595610703415
0.1905644937502553
0.19066898826633816
0.19077304639408438
0.19087666990308927
0.19097986055705035
0.19108262011376886
0.19118495032515154
0.1912868529372126
0.19138832969007608
0.19148938231797846
0.19159001254927147
0.19169022210642508
0.19179001270603105
0.19188938605880634
0.19198834386959707
0.1920868878373826
0.19218501965527973
0.1922827410105475
0.1923800535845917
0.19247695905297016
0.19257345908539775
0.19266955534575197
0.19276524949207868
0.1928605431765979
0.19295543804570986
0.19304993574000143
0.19314403789425258
0.19323774613744316
0.1933310620927597
0.19342398737760247
0.1935165236035929
0.19360867237658103
0.1937004352966531
0.19379181395813944
0.19388280994962248
0.1939734248539449
0.194063660248218
0.19415351770383035
0.19424299878645623
0.19433210505606474
0.19442083806692867
0.1945091993676337
0.19459719050108773
0.19468481300453033
0.19477206840954248
0.19485895824205607
0.19494548402236414
0.19503164726513067
0.1951174494794009
0.19520289216861159
0.1952879768306015
0.19537270495762205
0.19545707803634785
0.19554109754788765
0.19562476496779532
0.19570808176608084
0.19579104940722153
0.19587366935017342
0.19595594304838257
0.19603787194979666
0.19611945749687662
0.19620070112660837
0.1962816042705146
0.19636216835466686
0.19644239479969752
0.19652228502081193
0.1966018404278006
0.1966810624250517
0.1967599524115633
0.19683851178095596
0.19691674192148542
0.19699464421605506
0.19707222004222882
0.19714947077224415
0.1972263977730247
0.19730300240619342
0.1973792860280858
0.19745524998976277
0.19753089563702408
0.19760622431042152
0.19768123734527238
0.1977559360716727
0.19783032181451093
0.1979043958934815
0.1979781596230983
0.19805161431270843
0.19812476126650597
0.19819760178354562
0.19827013715775688
0.1983423686779575
0.19841429762786772
0.1984859252861243
0.19855725292629434
0.19862828181688966
0.19869901322138067
0.19876944839821076
0.19883958860081044
0.1989094350776116
0.19897898907206185
0.19904825182263883
0.19911722456286465
0.19918590852132032
0.19925430492166016
0.19932241498262626
0.19939023991806307
0.19945778093693195
0.19952503924332565
0.19959201603648305
0.19965871251080375
0.19972512985586272
0.19979126925642499
0.19985713189246038
0.19992271893915817
0.19998803156694192
0.20005307094148422
0.20011783822372153
0.2001823345698689
0.2002465611314349
0.20031051905523636
0.20037420948341325
0.20043763355344368
0.20050079239815854
0.20056368714575673
0.20062631891981975
0.20068868883932678
0.20075079801866955
0.20081264756766734
0.20087423859158182
0.20093557219113206
0.2009966494625096
0.20105747149739311
0.20111803938296363
0.20117835420191932
0.20123841703249065
0.20129822894845517
0.20135779101915258
0.20141710430949963
0.20147616988000516
0.20153498878678497
0.2015935620815768
0.20165189081175539
0.20170997602034724
0.20176781874604582
0.2018254200232262
0.20188278088196018
0.20193990234803116
0.20199678544294902
0.20205343118396513
0.2021098405840871
0.20216601465209383
0.20222195439255028
0.20227766080582232
0.20233313488809168
0.20238837763137063
0.20244339002351705
0.20249817304824902
0.2025527276851597
0.20260705490973213
0.20266115569335397
0.20271503100333235
0.20276868180290844
0.20282210905127226
0.20287531370357742
0.2029282967109557
0.2029810590205317
0.20303360157543776
0.20308592531482822
0.20313803117389423
0.20318992008387832
0.20324159297208885
0.20329305076191473
0.20334429437283974
0.20339532472045724
0.2034461427164845
0.20349674926877717
0.2035471452813437
0.20359733165435984
0.20364730928418284
0.20369707906336598
0.20374664188067287
0.2037959986210916
0.20384515016584925
0.20389409739242592
0.20394284117456912
0.2039913823823078
0.20403972188196667
0.20408786053618036
0.2041357992039074
0.20418353874044434
0.20423107999743983
0.20427842382290873
0.2043255710612459
0.2043725225532404


==> data/extra.50.upper.txt <==
0
0
0
5.925925925925927e-07
1.6514940839506173e-06
2.9232430863960494e-06
4.206831459830091e-06
5.383135905718069e-06
6.398674628814284e-06
7.2420187798016725e-06
7.924628161719993e-06
8.468061988868192e-06
8.89645382323966e-06
9.232599867483146e-06
9.496271363590475e-06
9.703776253958947e-06
9.868151884541447e-06
9.999625742711407e-06
1.010614684392329e-05
1.0193890676066313e-05
1.026769769031976e-05
1.0331435619478752e-05
1.0388290461324776e-05
1.0440996766687094e-05
1.0492019118145927e-05
1.0543695788990369e-05
1.0598353851960499e-05
1.0658403138206857e-05
1.0726414739454546e-05
1.0805188315170917e-05
1.089781132747773e-05
1.1007712451024874e-05
1.1138710748832755e-05
1.1295061722676747e-05
1.148150099736947e-05
1.1703286148795795e-05
1.1966237009362391e-05
1.2276774661465941e-05
1.2641959244602075e-05
1.3069526643780336e-05
1.356792408798106e-05
1.41463446617611e-05
1.481476071672421e-05
1.558395615955678e-05
1.6465557587688775e-05
1.7472064240979667e-05
1.861687673718482e-05
1.9914324559663246e-05
2.137969226738545e-05
2.302924439947618e-05
2.4880249049066552e-05
2.6951000083986735e-05
2.9260837994703896e-05
3.1830169352831846e-05
3.468048486646222e-05
3.7834376021459416e-05
4.131555030070146e-05
4.5148844976019786e-05
4.936023947028316e-05
5.3976866289675864e-05
5.902702052873291e-05
6.454016795311146e-05
7.054695166739517e-05
7.707919737744445e-05
8.416991725892032e-05
9.185331244562092e-05
0.0001001647741531785
0.00010914088345546997
0.00011881940973279746
0.00012923930781249697
0.00014044071382413322
0.00015246493979284087
0.00016535446699567563
0.00017915293810704644
0.00019390514816041254
0.00020965703435445112
0.00022645566473283255
0.00024434922576758316
0.00026338700887677585
0.0002836193959079632
0.0003050978436193664
0.00032787486719135076
0.00035200402280116504
0.0003775398892942945
0.0004045380489860827
0.0004330550676275158
0.0004631484735692378
0.000494876736157983
0.0005282992433996646
0.000563476278923368
0.0006004689982804417
0.0006393394046127845
0.0006801503237242781
0.0007229653785891285
0.0007678489633306453
0.000814866216703717
0.0008640829951139327
0.000915565845205961
0.0009693819760534149
0.001025599230982036
0.001084286059057588
0.0011455114862693998
0.0012093450864400059
0.0012758569518908358
0.0013451176638933694
0.0014171982629346388
0.0014921702188253876
0.001570105400678631
0.001651076046785765
0.0017351547344167675
0.00182241434957043
0.0019129280566999255
0.0020067692684384002
0.002104011615348622
0.0022047289157200974
0.002308995145436396
0.0024168844079348003
0.0025284709042797107
0.0026438289033706135
0.002763032712304745
0.0028861566469139304
0.003013275002494431
0.0031444620247479812
0.0032797918809515346
0.003419338631372606
0.0035631762009464543
0.003711378351230704
0.003864018652652382
0.004021170457061716
0.004182906870606417
0.004349300726939569
0.004520424560773626
0.004696350581792432
0.00487715064893258
0.005062896245044854
0.0052536584519459195
0.00544950792586986
0.005650514873328608
0.005856749027389779
0.006068279624379864
0.0062851753810202245
0.006507504472002823
0.00673533450801209
0.0069687325141988676
0.007207764909111864
0.007452497484091572
0.007702995383131174
0.00795932308320846
0.008221544375092382
0.008489722344627398
0.008763919354498401
0.009044197026478518
0.009330616224161767
0.009623237036182137
0.009922118759920225
0.010227319885698288
0.010538898081464146
0.010856910177964054
0.011181412154404314
0.011512459124601093
0.01185010532361757
0.012194404094887269
0.012545407877822084
0.012903168195903297
0.013267735645253551
0.013639159883687505
0.014017489620238618
0.014402772605159344
0.014795055620391646
0.015194384470504682
0.01560080397409612
0.0160143579556535
0.016435089237871753
0.016863039634422802
0.017298249943173083
0.01774075993984453
0.018190608372114503
0.018647832954149894
0.01911247036157059
0.019584556226837233
0.020064125135058224
0.020551210620210605
0.021045845161769515
0.02154806018174068
0.022057886042090368
0.022575352042567148
0.023100486418909574
0.02363331634143404
0.02417386791399681
0.024722166173324227
0.02527823508870499
0.025842097562038466
0.026413775428232686
0.02699328945594599
0.027580659348665874
0.02817590374611882
0.028779040226004762
0.029390085306049765
0.0300090544463706
0.030635962052144756
0.03127082147657948
0.031913645024173445
0.03256444395426457
0.033223228484857585
0.03389000779672496
0.03456479003777465
0.03524758232767845
0.03593839076275436
0.036637220421096725
0.03734407536794776
0.038058958661304154
0.038781872357752434
0.039512817518526804
0.04025179421578332
0.040998801539084126
0.04175383760208558
0.04251689954942431
0.04328798356379492
0.04406708487321351
0.04485419775846089
0.0456493155606998
0.046452430689259916
0.04726353462958516
0.048082617951337406
0.0489096703166509
0.04974468048853176
0.050587636339396995
0.05143852485974751
0.05229733216696966
0.05316404351426003
0.05403864329966793
0.05492111507525056
0.05581144155633567
0.056709604630886326
0.05761558536896312
0.05852936403227853
0.05945092008383872
0.060380232197667895
0.061317278268610456
0.062262035422206236
0.06321448002463427
0.0641745876927205
0.06514233330400504
0.06611769100686454
0.06710063423068538
0.06809113569608337
0.06908916742516595
0.07009470075183265
0.07110770633210992
0.07212815415451632
0.07315601355045423
0.07419125320462434
0.07523384116545906
0.0762837448555714
0.07734093108221574
0.07840536604775679
0.07947701536014362
0.0805558440433852
0.08164181654802427
0.08273489676160642
0.08383504801914105
0.08494223311355142
0.08605641430611066
0.08717755333686077
0.08830561143501194
0.08944054932931936
0.09058232725843479
0.0917309049812303
0.09288624178709151
0.09404829650617816
0.0952170275196491
0.09639239276984977
0.09757434977045967
0.09876285561659762
0.09995786699488264
0.10115934019344844
0.10236723111190932
0.10358149527127569
0.10480208782381714
0.10602896356287134
0.10726207693259676
0.10850138203766782
0.10974683265291044
0.11099838223287664
0.11225598392135647
0.11351959056082578
0.1147891547018284
0.1160646286122916
0.11734596428677274
0.11863311345563676
0.1199260275941627
0.121224657931578
0.12252895546001985
0.12383887094342219
0.12515435492632743
0.1264753577426219
0.1278018295241939
0.1291337202095139
0.13047097955213557
0.131813557129117
0.13316140234936139
0.13451446446187657
0.1358726925639524
0.13723603560925557
0.1386044424158413
0.13997786167408127
0.14135624195450724
0.1427395317155698
0.14412767931131215
0.145520632998958
0.1469183409464137
0.14832075123968408
0.1497278118902013
0.15113947084206725
0.1525556759792086
0.15397637513244455
0.15540151608646705
0.15683104658673336
0.15826491434627105
0.15970306705239473
0.16114545237333544
0.16259201796478157
0.16404271147633226
0.16549748055786279
0.1669562728658019
0.16841903606932157
0.1698857178564393
0.1713562659400325
0.17283062806376562
0.17430875200793006
0.17579058559519717
0.17727607669628434
0.17876517323553442
0.1802578231964091
0.18175397462689594
0.1832535756448298
0.18475657444312887
0.18626291929494562
0.1877725585587327
0.18928544068322495
0.19080151421233693
0.19232072778997703
0.19384303016477847
0.1953683701947474
0.1968966968518286
0.1984279592263894
0.19996210653162222
0.2014990881078661
0.20303885342684774
0.20458135209584255
0.20612653386175658
0.20767434861512923
0.20922474639405764
0.21077767738804334
0.21233309194176164
0.21389094055875418
0.21545117390504548
0.21701374281268387
0.21857859828320758
0.22014569149103624
0.2217149737867887
0.2232863967005279
0.22485991194493293
0.22643547141839926
0.22801302720806782
0.22959253159278326
0.23117393704598202
0.2327571962385117
0.23434226204138103
0.23592908752844188
0.23751762597900428
0.23910783088038412
0.24069965593038523
0.24229305503971565
0.2438879823343395
0.24548439215776435
0.2470822390732656
0.24868147786604783
0.25028206354534427
0.2518839513464545
0.2534870967327222
0.2550914553974518
0.2566969832657668
0.2583036364964087
0.2599113714834784
0.26152014485812014
0.2631299134901486
0.26474063448962015
0.2663522652083491
0.26796476324136914
0.26957808642834064
0.27119219285490515
0.2728070408539871
0.2744225890070435
0.2760387961452627
0.2776556213507123
0.2792730239574375
0.28089096355251
0.28250939997702806
0.2841282933270697
0.2857476039545973
0.2873672924683167
0.28898731973449004
0.2906076468777029
0.2922282352815874
0.2938490465895014
0.2954700427051634
0.2970911857932461
0.2987124382799269
0.3003337628533971
0.30195512246433076
0.3035764803263131
0.3051977999162291
0.3068190449746135
0.30844017950596236
0.31006116777900694
0.31168197432695033
0.3133025639476676
0.3149229017038701
0.3165429529232344
0.31816268319849655
0.3197820583875119
0.32140104461328173
0.32301960826394666
0.3246377159927474
0.3262553347179542
0.32787243162276447
0.32948897415516964
0.3311049300277924
0.33272026721769354
0.3343349539661501
0.33594895877840475
0.33756225042338733
0.33917479793340854
0.34078657060382694
0.34239753799268924
0.3440076699203448
0.3456169364690346
0.34722530798245493
0.3488327550652972
0.35043924858276315
0.3520447596600572
0.35364925968185523
0.35525272029175115
0.3568551133916813
0.3584564111413273
0.3600565859574977
0.36165561051348905
0.36325345773842677
0.36485010081658587
0.36644551318669305
0.3680396685412092
0.36963254082559394
0.37122410423755176
0.3728143332262607
0.37440320249158393
0.37599068698326454
0.3775767619001036
0.37916140268912263
0.38074458504471037
0.3823262849077543
0.3839064784647575
0.38548514214694113
0.38706225262933214
0.38863778682983885
0.3902117219083114
0.3917840352655908
0.3933547045425445
0.3949237076190901
0.39649102261320707
0.3980566278799369
0.39962050201037214
0.4011826238306347
0.40274297240084334
0.4043015270140712
0.4058582671952935
0.4074131727003253
0.40896622351475054
0.4105173998528415
0.41206668215647063
0.41361405109401267
0.4151594875592399
0.4167029726702093
0.4182444877681417
0.41978401441629487
0.42132153439882836
0.4228570297196628
0.42439048260133233
0.425921875483831
0.4274511910234533
0.4289784120916293
0.43050352177375417
0.43202650336801296
0.4335473403842004
0.4350660165425357
0.43658251577247387
0.4380968222115121
0.43960892020399256
0.44111879429990164
0.44262642925366585
0.44413181002294383
0.44563492176741604
0.44713574984757143
0.44863427982349147
0.4501304974536318
0.45162438869360166
0.45311593969494135
0.4546051368038979
0.4560919665601991
0.45757641569582636
0.4590584711337856
0.4605381199868781
0.46201534955646945
0.4634901473312586
0.4649625009860458
0.4664323983805005
0.46789982755792875
0.46936477674404087
0.470827234345719
0.47228718894978483
0.473744629321768
0.4751995444046748
0.47665192331775785
0.4781017553552861
0.47954902998531646
0.480993736848466
0.48243586575668607
0.48387540669203677
0.4853123498054639
0.486746685415577
0.4881784040074294
0.48960749623130007
0.49103395290147744
0.492457764995045
0.4938789236506701
0.4952974201673941
0.4967132460034248
0.498126392774933
0.49953685225484956
0.500944616371667
0.5023496772082426
0.5037520270006058
0.505151658136767
0.5065485631555309
0.5079427347453125
0.5093341657429562
0.5107228491325589
0.5121087780442958
0.5134919457532496
0.5148723456782454
0.5162499713806858
0.5176248165633934
0.5189968750694546
0.5203661408810679
0.5217326081183975
0.523096271038429
0.5244571240338304
0.5258151616318172
0.5271703784930213
0.5285227694103646
0.5298723293079368
0.531219053239878
0.5325629363892643
0.5339039740670004
0.5352421617107146
0.5365774948836592
0.5379099692736158
0.5392395806918052
0.5405663250718016
0.5418901984684521
0.5432111970568011
0.544529317131019
0.5458445551033368
0.5471569075029845
0.5484663709751348
0.549772942279853
0.5510766182910503
0.552377395995443
0.5536752724915175
0.5549702449884983
0.5562623108053243
0.5575514673696269
0.5588377122167163
0.5601210429885708
0.561401457432833
0.5626789534018108
0.563953528851483
0.565225181840511
0.5664939105292559
0.5677597131788004
0.5690225881499766
0.5702825339023995
0.5715395489935045
0.5727936320775918
0.5740447819048762
0.575292997320541
0.576538277263799
0.5777806207669582
0.5790200269544925
0.5802564950421186
0.5814900243358787
0.582720614231228
0.5839482642121274
0.5851729738501432
0.5863947428035508
0.5876135708164444
0.5888294577178526
0.5900424034208591
0.5912524079217295
0.5924594712990425
0.5936635937128281
0.5948647754037097
0.5960630166920531
0.5972583179771203
0.5984506797362292
0.5996401025239185
0.600826586971118
0.6020101337843247
0.6031907437447843
0.6043684177076786
0.605543156601317
0.6067149614263354
0.6078838332548988
0.6090497732299109
0.6102127825642274
0.6113728625398764
0.6125300145072838
0.6136842398845028
0.6148355401564507
0.6159839168741497
0.6171293716539739
0.6182719061769011
0.6194115221877707
0.6205482214945459
0.6216820059675816
0.6228128775388984
0.6239408382014604
0.6250658900084602
0.626188035072607
0.6273072755654219
0.6284236137165364
0.6295370518129988
0.6306475921985826
0.631755237273103
0.6328599894917367
0.6339618513643475
0.6350608254548166
0.6361569143803791
0.6372501208109641
0.638340447468541
0.6394278971264701
0.6405124726088589
0.6415941767899229
0.6426730125933514
0.6437489829916786
0.6448220910056596
0.6458923397036507
0.6469597322009956
0.6480242716594156
0.649085961286405
0.6501448043346318
0.6512008041013426
0.652253963927772
0.6533042871985578
0.6543517773411605
0.6553964378252864
0.6564382721623183
0.6574772839047474
0.6585134766456118
0.6595468540179398
0.6605774196941969
0.6616051773857387
0.6626301308422657
0.6636522838512864
0.664671640237582
0.6656882038626766
0.6667019786243118
0.6677129684559262
0.6687211773261388
0.6697266092382366
0.670729268229667
0.671729158371535
0.6727262837681036
0.6737206485562992
0.6747122569052213
0.6757011130156565
0.6766872211195967
0.6776705854797604
0.6786512103891208
0.679629100170435
0.6806042591757797
0.6815766917860895
0.6825464024107006
0.6835133954868975
0.6844776754794637
0.6854392468802374
0.6863981142076705
0.6873542820063914
0.6883077548467724
0.6892585373245006
0.6902066340601525
0.6911520496987726
0.6920947889094571
0.6930348563849383
0.6939722568411768
0.694906995016954
0.6958390756734705
0.6967685035939477
0.6976952835832326
0.6986194204674062
0.6995409190933968
0.7004597843285958
0.7013760210604771
0.702289634196221
0.7032006286623402
0.7041090094043108
0.7050147813862059
0.7059179495903336
0.7068185190168766
0.7077164946835379
0.7086118816251872
0.7095046848935129
0.710394909556676
0.7112825606989681
0.7121676434204725
0.713050162836729
0.7139301240784006
0.7148075322909452
0.7156823926342895
0.7165547102825067
0.7174244904234965
0.7182917382586695
0.7191564590026334
0.7200186578828829
0.7208783401394935
0.7217355110248169
0.7225901758031805
0.7234423397505896
0.7242920081544324
0.7251391863131884
0.7259838795361393
0.7268260931430831
0.7276658324640515
0.728503102839029
0.7293379096176762
0.7301702581590552
0.7310001538313583
0.7318276020116388
0.7326526080855451
0.7334751774470576
0.7342953154982282
0.7351130276489225
0.7359283193165647
0.7367411959258848
0.73755166290867
0.7383597257035164
0.739165389755585
0.73996866051636
0.7407695434434091
0.7415680440001471
0.7423641676556014
0.7431579198841806
0.7439493061654447
0.7447383319838793
0.7455250028286703
0.7463093241934827
0.7470913015762413
0.747870940478913
0.7486482464072928
0.749423224870791
0.7501958813822238
0.7509662214576052
0.7517342506159417
0.7524999743790294
0.7532633982712533
0.7540245278193887
0.7547833685524046
0.7555399260012701
0.7562942056987618
0.757046213179275
0.7577959539786352
0.758543433633913
0.7592886576832409
0.7600316316656319
0.7607723611208004
0.761510851588985
0.7622471086107736
0.7629811377269307
0.7637129444782254
0.7644425344052634
0.7651699130483198
0.7658950859471735
0.7666180586409445
0.7673388366679329
0.7680574255654591
0.768773830869707
0.7694880581155678
0.7702001128364871
0.7709100005643128
0.771617726829145
0.7723232971591878
0.7730267170806033
0.773727992117367
0.7744271277911245
0.7751241296210511
0.7758190031237123
0.7765117538129258
0.7772023871996265
0.7778909087917314
0.7785773240940073
0.7792616386079401
0.7799438578316062
0.780623987259544
0.7813020323826281
0.7819779986879452
0.7826518916586714
0.7833237167739511
0.7839934795087765
0.784661185333871
0.785326839715571
0.7859904481157123
0.7866520159915156
0.787311548795475
0.7879690519752472
0.7886245309735425
0.7892779912280168
0.7899294381711661
0.7905788772302211
0.7912263138270441
0.7918717533780266
0.7925152012939896
0.793156662980083
0.7937961438356895
0.7944336492543267
0.795069184623552
0.7957027553248694
0.7963343667336367
0.7969640242189737
0.7975917331436728
0.7982174988641106
0.7988413267301594
0.7994632220851019
0.8000831902655459
0.8007012366013406
0.8013173664154942
0.8019315850240922
0.8025438977362178
0.8031543098538725
0.8037628266718981
0.8043694534779016
0.8049741955521772
0.805577058167634
0.8061780465897225
0.8067771660763612
0.8073744218778669
0.8079698192368845
0.8085633633883178
0.8091550595592618
0.8097449129689362
0.8103329288286201
0.810919112341586
0.811503468703038
0.8120860031000481
0.8126667207114946
0.813245626708002
0.8138227262518816
0.8143980244970717
0.8149715265890815
0.8155432376649334
0.8161131628531079
0.816681307273488
0.8172476760373064
0.8178122742470915
0.8183751069966163
0.818936179370847
0.8194954964458923
0.8200530632889547
0.8206088849582818
0.8211629665031186
0.8217153129636607
0.8222659293710088
0.8228148207471235
0.8233619921047809
0.8239074484475295
0.8244511947696473
0.8249932360561005
0.825533577282502
0.8260722234150717
0.8266091794105968
0.8271444502163932
0.8276780407702682
0.8282099560004824
0.8287402008257143
0.8292687801550244
0.8297956988878199
0.8303209619138215
0.8308445741130293
0.8313665403556898
0.8318868655022651
0.8324055544034006
0.8329226118998945
0.833438042822668
0.8339518519927366
0.8344640442211805
0.8349746243091177
0.8354835970476759
0.8359909672179666
0.8364967395910586
0.8370009189279528
0.8375035099795576
0.8380045174866647
0.838503946179926
0.8390018007798298
0.8394980859966796
0.839992806530572
0.8404859670713754
0.8409775722987094
0.8414676268819257
0.8419561354800876
0.8424431027419522
0.8429285333059513
0.8434124318001746
0.8438948028423515
0.8443756510398355
0.8448549809895876
0.8453327972781604
0.8458091044816838
0.8462839071658501
0.8467572098859002
0.8472290171866093
0.8476993336022747
0.8481681636567033
0.8486355118631994
0.8491013827245526
0.8495657807330272
0.8500287103703521
0.8504901761077093
0.8509501824057255
0.8514087337144624
0.8518658344734075
0.8523214891114664
0.8527757020469544
0.8532284776875894
0.8536798204304845
0.8541297346621417
0.8545782247584455
0.8550252950846571
0.855470949995409
0.8559151938347
0.8563580309358911
0.8567994656217006
0.8572395022042003
0.8576781449848128
0.8581153982543078
0.8585512662927999
0.8589857533697457
0.8594188637439426
0.8598506016635268
0.860280971365972
0.860709977078089
0.861137623016025
0.8615639133852633
0.8619888523806232
0.8624124441862613
0.862834692975672
0.8632556029116883
0.8636751781464842
0.8640934228215753
0.864510341067822
0.8649259370054314
0.8653402147439604
0.8657531783823187
0.8661648320087717
0.8665751797009449
0.8669842255258275
0.8673919735397766
0.8677984277885216
0.8682035923071694
0.8686074711202094
0.8690100682415187
0.869411387674368
0.8698114334114271
0.8702102094347715
0.8706077197158885
0.8710039682156844
0.8713989588844907
0.8717926956620722
0.8721851824776337
0.8725764232498279
0.8729664218867637
0.8733551822860139
0.8737427083346239
0.87412900390912
0.8745140728755185
0.8748979190893353
0.8752805463955944
0.8756619586288374
0.8760421596131344
0.8764211531620923
0.8767989430788667
0.8771755331561709


==> data/extra.complete.txt <==
0
0
0
0
0
0
0
0
0
7.43348148148148e-14
6.602912047407406e-13
3.237656027345351e-12
1.1585184294197495e-11
3.378923925395046e-11
8.515640843020057e-11
1.9215158961593358e-10
3.974500590254229e-10
7.661591963827852e-10
1.3932346379168949e-09
2.4120877146358395e-09
4.0043566569761114e-09
6.4107934072348415e-09
9.943200944799326e-09
1.4997342612156834e-08
2.206673475575765e-08
3.175722673795118e-08
4.4802267685864477e-08
6.207875687062661e-08
8.46233740189106e-08
1.1364928683321414e-07
1.5056313524947027e-07
1.9698219523192993e-07
2.547516289675892e-07
3.2596173297724893e-07
4.129651007372897e-07
5.183936217612104e-07
6.451752446024318e-07
7.965504368104958e-07
9.760882804210102e-07
1.1877021470211376e-06
1.4356649017568071e-06
1.7246235907967418e-06
2.059613571713531e-06
2.446072050963434e-06
2.889850997131386e-06
3.3972294028485025e-06
3.974924872283488e-06
4.63010451485766e-06
5.37039512933952e-06
6.203892665744838e-06
7.13917095550962e-06
8.185289703224775e-06
9.351801735832256e-06
1.0648759507592883e-05
1.208672086135625e-05
1.367675404870318e-05
1.5430442013401456e-05
1.7359885944325932e-05
1.9477708105554142e-05
2.1797053952767765e-05
2.433159354637744e-05
2.7095522272952022e-05
3.0103560887581686e-05
3.3370954890744486e-05
3.6913473254085894e-05
4.07474065102666e-05
4.4889564222692334e-05
4.935727185151616e-05
5.416836703280462e-05
5.934119528818932e-05
6.489460518268965e-05
7.08479429486954e-05
7.722104659434394e-05
8.403423951471994e-05
9.130832362444868e-05
9.906457203035258e-05
0.00010732472126289563
0.0001161109630851564
0.00012544593589805
0.00013535271576046448
0.00014585480704289172
0.0001569761327330179
0.00016874102441159677
0.00018117421191676342
0.00019430081271475653
0.0002081463209948077
0.00022273659650572713
0.00023809785315146912
0.0002542566473626981
0.0002712398662610987
0.00028907471563288493
0.00030778870772765884
0.00032740964889846087
0.0003479656270985288
0.00036948499924995383
0.00039199637849908454
0.00041552862137318627
0.0004401108148525133
0.0004657722633715988
0.0004925424757632099
0.0005204511521580523
0.0005495281708529521
0.0005798035751598705
0.00061130756024775
0.0006440704599888173
0.0006781227338206108
0.0007134949536346296
0.000750217790702141
0.0007883220026473223
0.000827838420477551
0.0008687979356803036
0.0009112314873957671
0.0009551700496739186
0.0010006446188244795
0.00104768620086781
0.0010963257990944685
0.001146594401740829
0.0011985229697878172
0.0012521424248894985
0.0013074836374379452
0.0013645774147704732
0.0014234544895250485
0.0014841455081493538
0.0015466810195687054
0.001611091464017719
0.001677407162040341
0.0017456583036625775
0.001815874937741981
0.0018880869614976842
0.0019623241102245115
0.0020386159471944415
0.0021169918537484434
0.0021974810195814695
0.002280112433223142
0.0023649148727164556
0.002451916896496569
0.0025411468344715693
0.0026326327793068528
0.00272640257791458
0.002822483823149451
0.0029209038457118567
0.0030216897062592726
0.003124868187726582
0.0032304657878558327
0.00333850871193577
0.0034490228657513148
0.003562033848743002
0.003677566947376239
0.003795647128720093
0.003916299034235184
0.004039546973770106
0.004165414919765683
0.004293926501666228
0.004425105000536857
0.004558973343885803
0.004695554100690523
0.004834869476626355
0.0049769413094963
0.00512179106486047
0.005269439831863611
0.0054199083192590335
0.005573216851627214
0.0057293853657872105
0.0058884334073990175
0.006050380127754853
0.006215244280757339
0.006383044220082475
0.006553797896525215
0.006727522855525434
0.006904236234871986
0.007083954762582544
0.007266694754956823
0.007452472114800778
0.007641302329819304
0.007833200471174953
0.008028181192210142
0.008226258727330248
0.008427446891045073
0.008631759077165976
0.008839208258156123
0.009049806984631115
0.009263567385007391
0.009480501165295651
0.009700619609036641
0.009923933577376576
0.01015045350927947
0.010380189421873638
0.010613150910929667
0.010849347151467095
0.011088786898487066
0.011331478487828249
0.01157742983714327
0.011826648446992927
0.012079141402055502
0.012334915372448407
0.012593976615159541
0.012856330975585584
0.0131219838891746
0.01339094038317028
0.01366320507845517
0.013938782191490251
0.014217675536348257
0.014499888526838136
0.014785424178718082
0.01507428511199456
0.01536647355330481
0.015661991338380317
0.015960839914588732
0.016263020343551808
0.01656853330383687
0.016877379093719457
0.017189557634014696
0.01750506847097503
0.017823910779252054
0.018146083364920032
0.01847158466855888
0.018800412768394358
0.01913256538349322
0.019468039877011144
0.019806833259491275
0.020148942192211246
0.020494362990576553
0.020843091627558236
0.021195123737172777
0.021550454618002302
0.02190907923675295
0.022270992231849585
0.0226361879170649
0.02300466028518098
0.02337640301168151
0.023751409458472816
0.024129672677631893
0.024511185415179687
0.02489594011487794
0.025283928922047803
0.025675143687408676
0.026069575970935496
0.02646721704573301
0.02686805790192536
0.027272089250559517
0.02767930152752093
0.028089684897460096
0.028503229257728427
0.028919924242322103
0.029339759225832478
0.029762723327401708
0.030188805414682253
0.030617994107798974
0.031050277783312548
0.03148564457818295
0.03192408239373186
0.03236557889960269
0.03281012153771721
0.0332576975262276
0.03370829386346281
0.03416189733186817
0.03461849450193727
0.035078071736134996
0.03554061519281085
0.036006110830101495
0.036474544409821695
0.036945901501342596
0.037420167485456665
0.037897327558228305
0.03837736673482926
0.038860269853358206
0.039346021578643545
0.039834606406028775
0.040326008665139655
0.040820212523632424
0.041317201990922495
0.041816960921892826
0.042319473020581436
0.042824721843847405
0.04333269080501473
0.04384336317749353
0.044356722098378
0.044872750572020614
0.04539143147358199
0.04591274755255599
0.04643668143626967
0.04696321563335734
0.04749233253720865
0.04802401442939004
0.04855824348303926
0.049095001766232514
0.04963427124532399
0.05017603378825727
0.05072027116784843
0.051266965065040415
0.0518160970721285
0.05236764869595645
0.05292160136108312
0.05347793641291946
0.05403663512083535
0.05459767868123631
0.05516104822060978
0.05572672479854081
0.05629468941069693
0.05686492299178213
0.057437406418459735
0.05801212051224406
0.058589046042360704
0.059168163728575404
0.05974945424399132
0.060332898217814734
0.06091847623808895
0.06150616885439649
0.06209595658052942
0.06268781989712784
0.0632817392542864
0.06387769507412905
0.06447566775335162
0.06507563766573267
0.06567758516461235
0.0662814905853393
0.06688733424768573
0.06749509645823061
0.0681047575127111
0.06871629769834216
0.06932969729610454
0.06994493658300108
0.07056199583428152
0.07118085532563577
0.07180149533535585
0.07242389614646659
0.073048038048825
0.07367390134118869
0.07430146633325334
0.0749307133476593
0.0755616227219674
0.07619417481060439
0.07682834998677773
0.07746412864436023
0.07810149119974447
0.07874041809366727
0.07938088979300442
0.08002288679253544
0.08066638961667924
0.08131137882120017
0.08195783499488501
0.08260573876119107
0.08325507077986533
0.08390581174853509
0.08455794240427028
0.08521144352511735
0.08586629593160537
0.08652248048822415
0.08717997810487482
0.08783876973829295
0.08849883639344457
0.08916015912489507
0.08982271903815145
0.09048649729097794
0.09115147509468521
0.09181763371539364
0.09248495447527053
0.09315341875374167
0.09382300798867751
0.09449370367755403
0.09516548737858865
0.0958383407118514
0.09651224536035147
0.09718718307109944
0.0978631356561456
0.0985400849935942
0.09921801302859434
0.09989690177430713
0.10057673331285014
0.1012574897962186
0.10193915344718414
0.10262170656017092
0.10330513150210979
0.10398941071327028
0.10467452670807097
0.10536046207586847
0.10604719948172495
0.10673472166715481
0.10742301145085056
0.1081120517293881
0.10880182547791184
0.1094923157507996
0.11018350568230784
0.1108753784871972
0.11156791746133868
0.11226110598230085
0.11295492750991802
0.1136493655868398
0.11434440383906228
0.11504002597644103
0.11573621579318615
0.11643295716833954
0.11713023406623474
0.1178280305369395
0.11852633071668131
0.1192251188282561
0.11992437918142033
0.12062409617326691
0.12132425428858473
0.12202483810020243
0.12272583226931641
0.12342722154580349
0.12412899076851819
0.12483112486557502
0.12553360885461592
0.12623642784306321
0.126939567028358
0.12764301169818465
0.12834674723068087
0.12905075909463454
0.1297550328496666
0.13045955414640087
0.1311643087266205
0.13186928242341167
0.1325744611612944
0.13327983095634116
0.13398537791628262
0.13469108824060166
0.13539694822061543
0.1361029442395455
0.13680906277257648
0.13751529038690347
0.13822161374176806
0.1389280195884836
0.1396344947704495
0.14034102622315509
0.14104760097417277
0.14175420614314133
0.14246082894173867
0.14316745667364528
0.14387407673449726
0.1445806766118305
0.14528724388501502
0.14599376622518045
0.1467002313951321
0.14740662724925863
0.14811294173343054
0.14881916288489058
0.14952527883213557
0.15023127779479
0.1509371480834717
0.1516428780996495
0.1523484563354933
0.15305387137371645
0.15375911188741073
0.1544641666398742
0.15516902448443165
0.15587367436424843
0.1565781053121371
0.15728230645035762
0.157986266990411
0.15868997623282638
0.15939342356694214
0.16009659847068047
0.1607994905103165
0.16150208934024105
0.16220438470271797
0.16290636642763584
0.16360802443225414
0.16430934872094416
0.1650103293849248
0.1657109566019931
0.16641122063624977
0.16711111183782035
0.16781062064257102
0.1685097375718203
0.16920845323204606
0.16990675831458818
0.17060464359534713
0.17130209993447815
0.1719991182760816
0.17269568964788937
0.17339180516094743
0.17408745600929476
0.17478263346963857
0.17547732890102619
0.1761715337445135
0.1768652395228299
0.17755843784004052
0.17825112038120489
0.17894327891203282
0.17963490527853754
0.18032599140668573
0.18101652930204504
0.1817065110494289
0.1823959288125389
0.1830847748336047
0.18377304143302142
0.18446072100898506
0.1851478060371255
0.1858342890701375
0.1865201627374097
0.1872054197446516
0.18789005287351881
0.18857405498123636
0.18925741900022042
0.18994013793769843
0.19062220487532755
0.1913036129688117
0.19198435544751735
0.1926644256140876
0.1933438168440553
0.19402252258545497
0.19470053635843346
0.19537785175485958
0.19605446243793276
0.19673036214179085
0.19740554467111682
0.19808000390074498
0.19875373377526617
0.19942672830863248
0.2000989815837611
0.20077048775213785
0.20144124103341998
0.20211123571503875
0.20278046615180145
0.20344892676549303
0.20411661204447748
0.20478351654329913
0.20544963488228354
0.20611496174713834
0.20677949188855388
0.2074432201218041
0.20810614132634697
0.20876825044542552
0.20942954248566842
0.21009001251669113
0.21074965567069687
0.2114084671420782
0.21206644218701848
0.212723576123094
0.21337986432887618
0.21403530224353412
0.21468988536643802
0.2153436092567625
0.21599646953309082
0.21664846187301942
0.21729958201276317
0.21794982574676108
0.2185991889272828
0.21924766746403582
0.21989525732377305
0.2205419545299016
0.2211877551620921
0.22183265535588875
0.22247665130232025
0.22311973924751177
0.22376191549229763
0.22440317639183477
0.2250435183552176
0.22568293784509325
0.22632143137727828
0.2269589955203763
0.22759562689539642
0.228231322175373
0.22886607808498652
0.22949989140018529
0.2301327589478086
0.23076467760521086
0.23139564429988696
0.23202565600909897
0.23265470975950367
0.2332828026267818
0.23390993173526828
0.23453609425758376
0.23516128741426762
0.23578550847341193
0.2364087547502971
0.23703102360702877
0.23765231245217597
0.23827261874041067
0.23889193997214886
0.239510273693193
0.2401276174943756
0.24074396901120484
0.24135932592351095
0.24197368595509453
0.24258704687337623
0.2431994064890478
0.2438107626557247
0.2444211132696003
0.24503045626910153
0.24563878963454597
0.24624611138780064
0.24685241959194226
0.24745771235091907
0.24806198780921423
0.24866524415151076
0.24926747960235807
0.24986869242584014
0.25046888092524533
0.2510680434427375
0.25166617835902905
0.25226328409305576
0.2528593591016526
0.2534544018792316
0.2540484109574615
0.2546413849049488
0.25523332232692025
0.2558242218649076
0.25641408219643347
0.2570029020346989
0.25759068012827296
0.25817741526078375
0.2587631062506107
0.2593477519505796
0.2599313512476579
0.2605139030626531
0.2610954063499117
0.2616758600970202
0.2622552633245082
0.2628336150855527
0.2634109144656839
0.2639871605824934
0.2645623525853435
0.2651364896550784
0.2657095710037369
0.2662815958742671
0.26685256354024267
0.26742247330558055
0.2679913245042606
0.26855911650004705
0.26912584868621103
0.26969152048525574
0.27025613134864235
0.27081968075651824
0.27138216821744654
0.2719435932681375
0.2725039554731815
0.27306325442478385
0.2736214897425009
0.2741786610729783
0.2747347680896907
0.275289810492683
0.2758437880083132
0.27639670038899755
0.2769485474129564
0.27749932888396234
0.2780490446310897
0.2785976945084661
0.2791452783950252
0.279691796194261
0.2802372478339843
0.2807816332660804
0.2813249524662685
0.2818672054338627
0.2824083921915346
0.2829485127850777
0.28348756728317326
0.2840255557771575
0.28456247838079096
0.28509833523002903
0.2856331264827941
0.2861668523187495
0.2866995129390748
0.2872311085662429
0.2877616394437983
0.2882911058361375
0.2888195080282905
0.28934684632570395
0.28987312105402585
0.29039833255889197
0.2909224812057135
0.2914455673794667
0.29196759148448315
0.29248855394424267
0.29300845520116703
0.2935272957164153
0.2940450759696806
0.29456179645898883
0.2950774577004981
0.29559206022830026
0.29610560459422364
0.2966180913676376
0.2971295211352577
0.2976398945009535
0.29814921208555667
0.29865747452667135
0.29916468247848566
0.2996708366115844
0.30017593761276357
0.3006799861848461
0.3011829830464991
0.3016849289320521
0.3021858245913176
0.3026856707894118
0.30318446830657764
0.303682217938009
0.30417892049367573
0.304674576798151
0.3051691876904393
0.3056627540238057
0.30615527666560705
0.306646756497124
0.3071371944133946
0.3076265913230492
0.30811494814814633
0.3086022658240105
0.30908854529907076
0.30957378753470066
0.3100579935050597
0.31054116419693595
0.31102330060958994
0.31150440375459965
0.311984474655707
0.3124635143486655
0.3129415238810889
0.3134185043123017
0.3138944567131902
0.31436938216605514
0.3148432817644653
0.3153161566131127
0.3157880078276688
0.3162588365346417
0.31672864387123456
0.31719743098520575
0.31766519903472945
0.3181319491882575
0.31859768262438315
0.31906240053170515
0.3195261041086931
0.3199887945635542
0.32045047311410124
0.3209111409876213
0.32137079942074565
0.3218294496593209
0.32228709295828156
0.32274373058152284
0.3231993638017754
0.32365399390048066
0.3241076221676673
0.3245602499018292
0.32501187840980367
0.3254625090066514
0.32591214301553717
0.32636078176761185
0.32680842660189496
0.3272550788651587
0.32770073991181276
0.32814541110379025
0.32858909381043466
0.3290317894083875
0.32947349928147757
0.3299142248206106
0.3303539674236601
0.33079272849535923
0.3312305094471937
0.33166731169729535
0.33210313667033686
0.33253798579742744
0.33297186051600947
0.3334047622697561
0.33383669250846926
0.3342676526879796
0.33469764427004634
0.3351266687222586
0.3355547275179377
0.33598182213603955
0.3364079540610592
0.33683312478293526
0.33725733579695544
0.33768058860366307
0.3381028847087647
0.33852422562303813
0.3389446128622414
0.3393640479470228
0.33978253240283157
0.3402000677598296
0.3406166555528036
0.3410322973210787
0.341446994608432
0.3418607489630078
0.342273561937233
0.3426854350877339
0.34309636997525295
0.34350636816456703
0.3439154312244065
0.34432356072737424
0.34473075824986643
0.3451370253719934
0.3455423636775017
0.3459467747536964
0.3463502601913647
0.3467528215847001
0.347154460531227
0.34755517863172625
0.3479549774901616
0.3483538587136065
0.3487518239121721
0.3491488746989353
0.3495450126898682
0.3499402395037676
0.3503345567621857
0.3507279660893613
0.35112046911215133
0.35151206745996394
0.35190276276469123
0.3522925566606434
0.35268145078448304
0.3530694467751605
0.3534565462738497
0.3538427509238844
0.35422806237069565
0.35461248226174924
0.35499601224648414
0.35537865397625157
0.35576040910425455
0.3561412792854882
0.35652126617668045
0.35690037143623343
0.35727859672416573
0.357655943702055
0.3580324140329809
0.358408009381469
0.3587827314134354
0.3591565817961315
0.3595295621980895
0.35990167428906844
0.3602729197400011
0.36064330022294094
0.3610128174110101
0.36138147297834733
0.3617492686000574
0.36211620595216
0.3624822867115397
0.36284751255589687
0.3632118851636982
0.3635754062141282
0.36393807738704154
0.3642999003629153
0.3646608768228021
0.36502100844828367
0.3653802969214248
0.36573874392472794
0.36609635114108824
0.3664531202537491
0.3668090529462581
0.3671641509024235
0.36751841580627104
0.3678718493420017
0.36822445319394925
0.368576229046539
0.36892717858424606
0.3692773034915552
0.36962660545292003
0.3699750861527237
0.370322747275239
0.3706695905045898
0.37101561752471246
0.3713608300193175
0.3717052296718524
0.37204881816546376
0.37239159718296133
0.3727335684067807
0.37307473351894804
0.3734150942010442
0.3737546521341697
0.37409340899890986
0.3744313664753007
0.37476852624279455
0.37510488998022695
0.3754404593657832
0.3757752360769657
0.37610922179056155
0.3764424181826106
0.37677482692837344
0.3771064497023006
0.3774372881780015
0.37776734402821377
0.37809661892477314
0.37842511453858385
0.3787528325395889
0.3790797745967412
0.37940594237797454
0.3797313375501755
0.38005596177915524
0.38037981672962173
0.38070290406515267
0.3810252254481679
0.3813467825399033
0.381667577000384
0.3819876104883984
0.38230688466147267
0.3826254011758451
0.3829431616864411
0.3832601678468485
0.3835764213092929
0.3838919237246137
0.3842066767422401
0.38452068201016776
0.3848339411749353
0.38514645588160157
0.38545822777372285
0.38576925849333066
0.3860795496809094
0.3863891029753751
0.38669792001405334
0.38700600243265837
0.38731335186527205
0.38761996994432335
0.3879258583005678
0.3882310185630675
0.38853545235917114
0.3888391613144945
0.38914214705290123
0.38944441119648376
0.38974595536554446
0.39004678117857694
0.39034689025224834
0.3906462842013806
0.39094496463893313
0.39124293317598524
0.39154019142171864
0.3918367409834007
0.3921325834663676
0.3924277204740073
0.392722153607744
0.3930158844670213
0.39330891464928713
0.39360124574997735
0.3938928793625008
0.39418381707822403
0.3944740604864563
0.3947636111744348
0.3950524707273105
0.39534064072813335
0.39562812275783843
0.3959149183952322
0.3962010292169786
0.3964864567975858
0.396771202709393
0.39705526852255707
0.39733865580504013
0.39762136612259646
0.39790340103876065
0.3981847621148348
0.39846545090987684
0.39874546898068847
0.3990248178818036
0.39930349916547686
0.39958151438167233
0.3998588650780525
0.40013555279996726
0.4004115790904432
0.40068694549017303
0.40096165353750524
0.40123570476843395
0.40150910071658896
0.4017818429132256
0.4020539328872153
0.40232537216503605
0.4025961622707631
0.40286630472605967
0.403135801050168
0.4034046527599007
0.40367286136963154
0.4039404283912876
0.40420735533434027
0.40447364370579775
0.40473929501019634
0.4050043107495928
0.4052686924235567
0.4055324415291627
0.4057955595609831
0.40605804801108075
0.40631990836900156
0.40658114212176777
0.40684175075387097
0.40710173574726527
0.4073610985813608
0.4076198407330177
0.40787796367653895
0.40813546888366486
0.408392357823567
0.40864863196284174
0.4089042927655053
0.4091593416929874
0.4094137802041261
0.4096676097551624
0.40992083179973504
0.4101734477888751
0.41042545917100115
0.41067686739191445
0.410927673894794
0.41117788012019224
0.41142748750603003
0.41167649748759255
0.411924911497525
0.4121727309658285
0.4124199573198556
0.41266659198430694
0.412912636381227
0.4131580919300004
0.41340296004734856
0.4136472421473258
0.4138909396413162
0.41413405393803016
0.4143765864435014
0.41461853856108366
0.41485991169144776
0.41510070723257897


==> data/stability.cyclin.txt <==
0
0
0
0
3.1367901234567904E-11
1.5756910880658434E-10
4.271812658519616E-10
8.552866583767539E-10
1.428374678264627E-9
2.1175231098811957E-9
2.8904265877171625E-9
3.7189530902367207E-9
4.58233431970964E-9
5.467347737175212E-9
6.366928698616686E-9
7.278281386315897E-9
8.201120695655378E-9
9.136329370482226E-9
1.008508948154849E-8
1.1048427158719738E-8
1.2027062372517001E-8
1.3021451867210443E-8
1.403193110185958E-8
1.5058886158304138E-8
1.610291113146895E-8
1.7164926862855104E-8
1.8246251918232307E-8
1.934862672742883E-8
2.047419768639416E-8
2.162547081487284E-8
2.2805245236770405E-8
2.4016536100563173E-8
2.5262495184458273E-8
2.654633575730599E-8
2.787126656686657E-8
2.924043826587331E-8
3.0656904247661744E-8
3.212359677751361E-8
3.364331847007032E-8
3.521874855462122E-8
3.685246295676883E-8
3.854696697199922E-8
4.030473918018046E-8
4.2128285219373606E-8
4.402020007624321E-8
4.5983237637007285E-8
4.802038635982044E-8
5.013495006319282E-8
5.2330632965324694E-8
5.4611628248691004E-8
5.698270955770844E-8
5.9449324961506104E-8
6.20176930267138E-8
6.469490074581422E-8
6.748900315475538E-8
7.040912454948511E-8
7.346556127549344E-8
7.666988611818801E-8
8.003505436595524E-8
8.357551165309031E-8
8.730730371742207E-8
9.124818822838228E-8
9.541774885637912E-8
9.983751176446359E-8
1.0453106470917749E-7
1.0952417893981353E-7
1.1484493408469487E-7
1.205238462100129E-7
1.265939992316987E-7
1.3309117985413307E-7
1.4005401620155863E-7
1.4752412029912524E-7
1.5554623455082006E-7
1.6416838235130827E-7
1.734420229581089E-7
1.8342221073969276E-7
1.9416775890413762E-7
2.0574140780200077E-7
2.1820999788615293E-7
2.316446474005236E-7
2.4612093485908663E-7
2.6171908636600713E-7
2.785241678177084E-7
2.9662628201772426E-7
3.1612077072559515E-7
3.371084216517584E-7
3.5969568040138406E-7
3.839948673614177E-7
4.101243995167176E-7
4.3820901717311234E-7
4.6838001555744987E-7
5.007754812572666E-7
5.355405334555549E-7
5.728275699092598E-7
6.127965176135649E-7
6.556150880877488E-7
7.014590372123711E-7
7.505124295418029E-7
8.029679070106158E-7
8.590269619471002E-7
9.189002143021652E-7
9.828076929971044E-7
1.0509791212891486E-6
1.1236542060493905E-6
1.2010829308435357E-6
1.2835258527020023E-6
1.371254402462167E-6
1.4645511885619978E-6
1.563710304160966E-6
1.6690376374609357E-6
1.7808511850967253E-6
1.8994813684631864E-6
2.025271352842965E-6
2.1585773691965916E-6
2.299769038474168E-6
2.449229698305706E-6
2.607356731925107E-6
2.774561899180821E-6
2.951271669484463E-6
3.1379275565469923E-6
3.3349864547505445E-6
3.5429209770026344E-6
3.762219793918175E-6
3.993387974173637E-6
4.236947325876669E-6
4.493436738793607E-6
4.7634125272765565E-6
5.0474487737310665E-6
5.346137672464919E-6
5.660089873758104E-6
5.989934827993788E-6
6.3363211296898885E-6
6.6999168612707855E-6
7.081409936418721E-6
7.481508442844594E-6
7.900940984318113E-6
8.340457021797563E-6
8.800827213499932E-6
9.282843753752715E-6
9.787320710469242E-6
1.0315094361090277E-5
1.0867023526835346E-5
1.144398990510822E-5
1.2046898399902021E-5
1.2676677450050486E-5
1.3334279355173125E-5
1.4020680599163351E-5
1.47368821710699E-5
1.548390988322344E-5
1.6262814686461675E-5
1.7074672982307935E-5
1.792058693195988E-5
1.880168476194669E-5
1.9719121066314965E-5
2.067407710520541E-5
2.166776109968439E-5
2.2701408522696376E-5
2.3776282386005493E-5
2.4893673522996456E-5
2.6054900867207392E-5
2.726131172646932E-5
2.851428205252938E-5
2.9815216706037255E-5
3.116554971677659E-5
3.2566744539025884E-5
3.402029430193544E-5
3.552772205481E-5
3.709058100718889E-5
3.871045476361827E-5
4.038895755301283E-5
4.212773445250679E-5
4.392846160569705E-5
4.579284643518369E-5
4.7722627849316294E-5
4.971957644305706E-5
5.178549469287448E-5
5.392221714558453E-5
5.613161060105874E-5
5.8415574288721886E-5
6.077604003776456E-5
6.321497244099895E-5
6.573436901228918E-5
6.833626033749034E-5
7.102271021883333E-5
7.379581581269567E-5
7.66577077607013E-5
7.961055031409535E-5
8.265654145134278E-5
8.579791298890294E-5
8.90369306851348E-5
9.237589433729062E-5
9.581713787155886E-5
9.936302942611992E-5
1.030159714271813E-4
1.0677840065796168E-4
1.1065278832059618E-4
1.1464164009093814E-4
1.1874749616623545E-4
1.229729313056623E-4
1.273205548636902E-4
1.3179301081628467E-4
1.3639297777991722E-4
1.4112316902338407E-4
1.4598633247242713E-4
1.5098525070715433E-4
1.5612274095225942E-4
1.6140165506004433E-4
1.6682487948624925E-4
1.7239533525869878E-4
1.7811597793877446E-4
1.8398979757572683E-4
1.9001981865384283E-4
1.962091000324863E-4
2.0256073487903248E-4
2.0907785059471907E-4
2.1576360873343904E-4
2.2262120491350323E-4
2.2965386872240208E-4
2.3686486361459882E-4
2.442574868023883E-4
2.518350691398583E-4
2.596009749999914E-4
2.6755860214494815E-4
2.757113815895748E-4
2.840627774581801E-4
2.926162868346271E-4
3.0137543960579013E-4
3.1034379829842577E-4
3.1952495790951154E-4
3.289225457301061E-4
3.385402211627859E-4
3.483816755327177E-4
3.5845063189242484E-4
3.687508448203084E-4
3.792861002129865E-4
3.900602150715154E-4
4.0107703728155746E-4
4.123404453875636E-4
4.238543483610389E-4
4.3562268536295995E-4
4.4764942550041685E-4
4.5993856757755084E-4
4.7249413984086166E-4
4.8532019971895987E-4
4.984208335568393E-4
5.118001563447479E-4
5.254623114417343E-4
5.394114702939495E-4
5.536518321477842E-4
5.681876237579224E-4
5.830230990903937E-4
5.981625390207076E-4
6.13610251027153E-4
6.293705688793466E-4
6.454478523221182E-4
6.618464867548148E-4
6.785708829061147E-4
6.956254765044351E-4
7.130147279440228E-4
7.307431219468159E-4
7.488151672201664E-4
7.672353961105112E-4
7.860083642530822E-4
8.051386502177469E-4
8.246308551510676E-4
8.44489602414672E-4
8.647195372200255E-4
8.853253262596964E-4
9.06311657335207E-4
9.276832389815601E-4
9.494448000885343E-4
9.716010895188408E-4
9.941568757232324E-4
0.0010171169463526566
0.0010404861078675467
0.001064269185144343
0.0010884710210793337
0.0011130964761899105
0.0011381504282133295
0.0011636377717030688
0.0011895634176228762
0.0012159322929385964
0.0012427493402078706
0.0012700195171677984
0.001297747796320654
0.001325939164517745
0.0013545986225415073
0.001383731184685922
0.0014133418783353474
0.0014434357435418525
0.001474017832601141
0.0015050932096271567
0.0015366669501254522
0.001568744140565416
0.0016013298779514375
0.0016344292693931007
0.0016680474316744897
0.0017021894908226926
0.0017368605816755886
0.0017720658474489998
0.0018078104393032955
0.0018440995159095244
0.001880938243015167
0.0019183317930095787
0.0019562853444892118
0.0019948040818226955
0.0020338931947158465
0.0020735578777766996
0.0021138033300806287
0.0021546347547356324
0.0021960573584478733
0.002238076351087531
0.002280696945255054
0.0023239243558478813
0.002367763799627707
0.0024122204947883575
0.002457299660524357
0.0025030065166002508
0.002549346282920753
0.0025963241791017917
0.00264394542404252
0.0026922152354983517
0.0027411388296551004
0.00279072142070428
0.002840968220419629
0.0028918844377349285
0.0029434752783231745
0.002995745944177163
0.0030487016331915513
0.003102347538746459
0.0031566888492926583
0.0032117307479384233
0.003267478412038087
0.0033239370127823627
0.003381111714790493
0.0034390076757042677
0.0034976300457839815
0.003556983967506362
0.003617074575164544
0.003677906994470116
0.0037394863421573105
0.0038018177255893714
0.0038649062423671554
0.003928756979940007
0.003993375015218962
0.004058765414192313
0.004124933231543596
0.004191883510272018
0.0042596212813154006
0.004328151563175646
0.00439747936154679
0.004467609668945674
0.004538547464345269
0.004610297712810696
0.0046828653651379785
0.004756255357495561
0.004830472611068626
0.004905522031706249
0.004981408509571416
0.005058136918793954
0.005135712117126373
0.005214138945602685
0.00529342222820021
0.005373566771504395
0.005454577364376684
0.0055364587776254625
0.0056192157636801
0.005702853056268117
0.005787375370095495
0.005872787400530171
0.005959093823288705
0.0060462992941261885
0.006134408448529371
0.006223425901413046
0.006313356246819718
0.006404204057622563
0.006495973885231687
0.006588670259303736
0.006682297687454828
0.006776860654976855
0.006872363624557162
0.006968811036001603
0.0070662073059609976
0.007164556827661015
0.007263863970635463
0.007364133080463022
0.007465368478507418
0.007567574461661052
0.007670755302092093
0.007774915246995035
0.00788005851834473
0.007986189312653918
0.00809331180073422
0.008201430127460657
0.008310548411539638
0.00842067074528047
0.008531801194370359
0.008643943797652931
0.00875710256691025
0.008871281486648362
0.008986484513886334
0.00910271557794881
0.009219978580262082
0.00933827739415367
0.009457615864655405
0.00957799780831001
0.009699427012981206
0.009821907237667295
0.009945442212318245
0.01007003563765627
0.010195691184999892
0.01032241249609148
0.010450203182928263
0.010579066827596817
0.010709006982111007
0.010840027168253375
0.010972130877419984
0.01110532157046869
0.011239602677570841
0.011374977598066409
0.011511449700322498
0.011649022321595277
0.011787698767895292
0.011927482313856146
0.012068376202606555
0.012210383645645743
0.012353507822722189
0.012497751881715681
0.01264311893852272
0.012789612076945182
0.012937234348582297
0.013085988772725883
0.013235878336258845
0.013386905993556917
0.01353907466639363
0.013692387243848494
0.013846846582218365
0.014002455504932012
0.01415921680246783
0.014317133232274706
0.014476207518696016
0.014636442352896739
0.014797840392793648
0.0149604042629886
0.015124136554704867
0.01528903982572652
0.015455116600340827
0.01562236936928366
0.015790800589687883
0.01596041268503469
0.016131208045107922
0.01630318902595128
0.016476357949828446
0.016650717105186116
0.016826268746619855
0.01700301509484283
0.017180958336657365
0.017360100624929268
0.017540444078564983
0.017721990782491474
0.017904742787638855
0.01808870211092574
0.018273870735247284
0.01846025060946592
0.018647843648404716
0.018836651732843386
0.019026676709516896
0.019217920391116666
0.019410384556294347
0.019604070949668102
0.01979898128183145
0.019995117229364576
0.02019248043484812
0.020391072506879458
0.020590895020091322
0.020791949515172922
0.02099423749889339
0.021197760444127613
0.021402519789884368
0.021608516941336822
0.02181575326985527
0.02202423011304218
0.022233948774769443
0.02244491052521789
0.022657116600918945
0.022870568204798526
0.02308526650622303
0.023301212641047477
0.023518407711665752
0.023736852787062928
0.023956548902869648
0.02417749706141853
0.024399698231802575
0.024623153349935603
0.024847863318614605
0.025073829007584043
0.025301051253602103
0.025529530860508794
0.025759268599295934
0.025990265208178997
0.026222521392670766
0.02645603782565679
0.026690815147472628
0.026926853965982815
0.0271641548566616
0.027402718362675372
0.027642544994966774
0.027883635232340463
0.028125989521550543
0.028369608277389557
0.02861449188277916
0.028860640688862273
0.02910805501509684
0.029356735149351096
0.029606681348000322
0.029857893836025134
0.030110372807111145
0.030364118423750145
0.030619130817342653
0.030875410088301865
0.03113295630615897
0.03139176950966986
0.0316518497069231
0.03191319687544922
0.03217581096233132
0.032439691884316925
0.03270483952793107
0.03297125374959061
0.03323893437571971
0.03350788120286657
0.033778093997821224
0.03404957249773455
0.034322316410238335
0.0345963254135665
0.034871599156677285
0.03514813725937666
0.035425939312442596
0.03570500487775043
0.03598533348839926
0.03626692464883921
0.03654977783499974
0.036833892494418874
0.03711926804637326
0.03740590388200924
0.037693799364474714
0.03798295382905191
0.038273366583290946
0.03856503690714423
0.038857964053101685
0.03915214724632669
0.03944758568479287
0.03974427853942152
0.040042224954219885
0.04034142404642001
0.04064187490661837
0.04094357659891616
0.041246528161060225
0.041550728604584586
0.041856176914952664
0.04216287205170003
0.042470812948577796
0.04277999851369654
0.043090427629670774
0.04340209915376396
0.04371501191803408
0.04402916472947959
0.044344556370186014
0.04466118559747287
0.044979051144041104
0.04529815171812099
0.045618486003620375
0.04594005266027338
0.04626285032378946
0.04658687760600289
0.046912133095022526
0.04723861535538197
0.04756632292819005
0.047895254331281584
0.04822540805936848
0.04855678258419109
0.04888937635466984
0.04922318779705713
0.04955821531508946
0.04989445729013975
0.05023191208136998
0.050570578025883856
0.050910453438879844
0.05125153661380426
0.0515938258225045
0.051937319315382535
0.05228201532154844
0.05262791204897406
0.05297500768464676
0.05332330039472338
0.05367278832468411
0.05402346959948656
0.054375342323719815
0.054728404581758566
0.05508265443791728
0.05543808993660436
0.055794709102476345
0.056152509940592094
0.05651149043656695
0.05687164855672687
0.05723298224826258
0.0575954894393836
0.05795916803947228
0.058324015939237694
0.05869003101086954
0.059057211108191864
0.05942555406681675
0.05979505770429791
0.060165719820284055
0.06053753819667226
0.060910510597761085
0.06128463477040363
0.06165990844416033
0.062036329331451756
0.06241389512771099
0.06279260351153605
0.06317245214484195
0.06355343867301268
0.06393556072505287
0.06431881591373927
0.06470320183577205
0.06508871607192576
0.06547535618720014
0.06586311973097057
0.0662520042371384
0.06664200722428079
0.06703312619580057
0.06742535864007548
0.06781870203060739
0.06821315382617107
0.06860871147096269
0.06900537239474791
0.06940313401300989
0.06980199372709667
0.07020194892436843
0.0706029969783443
0.07100513524884877
0.07140836108215798
0.0718126718111453
0.07221806475542679
0.07262453722150623
0.07303208650291973
0.0734407098803799
0.07385040462191973
0.07426116798303603
0.07467299720683246
0.07508588952416206
0.07549984215376954
0.075914852302433
0.07633091716510526
0.07674803392505472
0.07716619975400592
0.07758541181227945
0.07800566724893153
0.07842696320189319
0.07884929679810883
0.07927266515367441
0.07969706537397522
0.080122494553823
0.08054894977759283
0.08097642811935929
0.08140492664303234
0.08183444240249255
0.08226497244172587
0.08269651379495807
0.08312906348678836
0.08356261853232282
0.08399717593730707
0.08443273269825863
0.08486928580259862
0.08530683222878294
0.08574536894643303
0.08618489291646607
0.08662540109122453
0.08706689041460536
0.0875093578221885
0.08795280024136495
0.08839721459146423
0.08884259778388132
0.0892889467222031
0.08973625830233409
0.09018452941262182
0.09063375693398157
0.09108393774002049
0.09153506869716119
0.09198714666476485
0.09244016849525363
0.09289413103423272
0.09334903112061146
0.09380486558672431
0.09426163125845091
0.09471932495533585
0.09517794349070753
0.09563748367179678
0.09609794229985463
0.09655931617026968
0.09702160207268477
0.09748479679111319
0.09794889710405409
0.09841389978460756
0.0988798016005889
0.09934659931464249
0.09981428968435484
0.10028286946236734
0.1007523353964881
0.10122268422980349
0.10169391270078881
0.10216601754341859
0.10263899548727609
0.10311284325766251
0.10358755757570517
0.10406313515846546
0.10453957271904601
0.10501686696669728
0.10549501460692357
0.10597401234158843
0.10645385686901951
0.10693454488411269
0.10741607307843568
0.10789843814033098
0.1083816367550184
0.1088656656046967
0.10935052136864484
0.10983620072332254
0.11032270034247019
0.11081001689720833
0.11129814705613633
0.11178708748543059
0.11227683484894202
0.1127673858082931
0.11325873702297415
0.1137508851504391
0.11424382684620063
0.11473755876392464
0.11523207755552431
0.11572737987125338
0.11622346235979882
0.11672032166837304
0.11721795444280542
0.11771635732763319
0.11821552696619177
0.1187154600007046
0.11921615307237218
0.11971760282146057
0.12021980588738951
0.12072275890881955
0.12122645852373898
0.12173090136954995
0.12223608408315392
0.12274200330103681
0.12324865565935325
0.12375603779401048
0.12426414634075147
0.12477297793523759
0.12528252921313057
0.1257927968101741
0.12630377736227458
0.12681546750558126
0.12732786387656628
0.1278409631121035
0.12835476184954714
0.1288692567268097
0.1293844443824394
0.12990032145569694
0.13041688458663167
0.13093413041615737
0.13145205558612724
0.13197065673940853
0.1324899305199563
0.13300987357288693
0.1335304825445509
0.13405175408260503
0.13457368483608415
0.13509627145547226
0.13561951059277308
0.13614339890158
0.13666793303714558
0.13719310965645037
0.13771892541827147
0.13824537698324996
0.1387724610139585
0.13930017417496765
0.13982851313291236
0.14035747455655734
0.14088705511686214
0.14141725148704576
0.14194806034265056
0.14247947836160568
0.14301150222428993
0.1435441286135941
0.14407735421498302
0.14461117571655652
0.1451455898091104
0.14568059318619678
0.1462161825441835
0.14675235458231362
0.1472891060027639
0.14782643351070304
0.14836433381434933
0.1489028036250276
0.14944183965722613
0.14998143862865243
0.15052159726028902
0.1510623122764485
0.15160358040482802
0.15214539837656343
0.1526877629262828
0.15323067079215952
0.15377411871596486
0.15431810344312002
0.15486262172274773
0.15540767030772337
0.1559532459547255
0.15649934542428606
0.15704596548083993
0.15759310289277406
0.1581407544324762
0.15868891687638298
0.1592375870050278
0.15978676160308786
0.16033643745943102
0.1608866113671621
0.1614372801236687
0.16198844053066652
0.1625400893942442
0.16309222352490796
0.16364483973762534
0.16419793485186873
0.16475150569165864
0.16530554908560607
0.16586006186695473
0.16641504087362288
0.16697048294824435
0.16752638493820954
0.16808274369570572
0.16863955607775696
0.16919681894626365
0.16975452916804148
0.17031268361486018
0.1708712791634816
0.17143031269569758
0.17198978109836716
0.17254968126345357
0.17311001008806073
0.1736707644744693
0.17423194133017228
0.17479353756791033
0.17535555010570647
0.1759179758669006
0.1764808117801835
0.17704405477963026
0.17760770180473365
0.17817174980043687
0.17873619571716587
0.17930103651086135
0.17986626914301038
0.18043189058067755
0.18099789779653574
0.18156428776889663
0.1821310574817407
0.18269820392474673
0.18326572409332137
0.1838336149886276
0.18440187361761354
0.18497049699304047
0.18553948213351054
0.18610882606349421
0.1866785258133572
0.18724857841938708
0.18781898092381968
0.18838973037486487
0.1889608238267321
0.1895322583396557
0.19010403097991962
0.19067613881988188
0.19124857893799868
0.19182134841884835
0.19239444435315453
0.19296786383780937
0.1935416039758962
0.19411566187671203
0.19469003465578938
0.19526471943491827
0.19583971334216738
0.1964150135119051
0.1969906170848204
0.19756652120794307
0.19814272303466374
0.19871921972475373
0.19929600844438436
0.19987308636614604
0.20045045066906708
0.20102809853863213
0.20160602716680023
0.2021842337520227
0.20276271549926067
0.2033414696200022
0.20392049333227918
0.20449978386068401
0.20507933843638573
0.20565915429714615
0.2062392286873355
0.20681955885794767
0.20740014206661558
0.20798097557762574
0.20856205666193275
0.20914338259717377
0.20972495066768226
0.21030675816450173
0.21088880238539887
0.21147108063487696
0.21205359022418846
0.21263632847134767
0.21321929270114293
0.21380248024514859
0.21438588844173667
0.2149695146360885
0.2155533561802057
0.21613741043292115
0.21672167475990967
0.21730614653369842
0.217890823133677
0.21847570194610721
0.2190607803641329
0.21964605578778917
0.2202315256240115
0.22081718728664457
0.22140303819645102
0.22198907578111965
0.22257529747527366
0.22316170072047847
0.22374828296524935
0.22433504166505877
0.22492197428234376
0.22550907828651262
0.22609635115395166
0.22668379036803177
0.2272713934191145
0.22785915780455818
0.22844708102872363
0.22903516060297968
0.2296233940457087
0.2302117788823114
0.23080031264521195
0.23138899287386253
0.23197781711474785
0.23256678292138944
0.23315588785434943
0.23374512948123466
0.23433450537670014
0.23492401312245248
0.2355136503072531
0.23610341452692113
0.2366933033843363
0.23728331448944162
0.23787344545924538
0.23846369391782374
0.23905405749632264
0.23964453383295947
0.24023512057302476
0.24082581536888364
0.24141661587997693
0.24200751977282237
0.24259852472101517
0.24318962840522912
0.24378082851321667
0.2443721227398094
0.24496350878691825
0.24555498436353324
0.24614654718572337
0.24673819497663624
0.2473299254664974
0.24792173639260962
0.24851362549935196
0.24910559053817877
0.24969762926761824
0.25028973945327104
0.250881918867809
0.2514741652909729
0.25206647650957087
0.25265885031747626
0.25325128451562534
0.25384377691201493
0.2544363253216998
0.2550289275667901
0.2556215814764484
0.2562142848868869
0.2568070356413637
0.2573998315901802
0.2579926705906772
0.2585855505072314
0.25917846921125176
0.2597714245811755
0.26036441450246406
0.260957436867599
0.2615504895760776
0.2621435705344086
0.2627366776561073

==> data/stability.wlan.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9.313225746154785E-10
9.313225746154785E-10
6.51925802230835E-9
8.381903171539307E-9
2.421438694000244E-8
3.5390257835388184E-8
6.612390279769897E-8
1.0144867701455951E-7
1.536027411930263E-7
2.2873427951708436E-7
3.2080424716696143E-7
4.441317287273705E-7
6.018453859724104E-7
7.857161108404398E-7
1.0239527910016477E-6
1.2960153981111944E-6
1.6192425391636789E-6
2.005050191655755E-6
2.436507202219218E-6
2.9352959245443344E-6
3.513465344440192E-6
4.141074896324426E-6
4.866749804932624E-6
5.678317393176258E-6
6.553455023095012E-6
7.5629723141901195E-6
8.65961192175746E-6
9.843854058999568E-6
1.120586966862902E-5
1.264230377273634E-5
1.4217403077054769E-5
1.59974442794919E-5
1.784711639629677E-5
1.98976558749564E-5
2.217144356109202E-5
2.4516200937796384E-5
2.713606954785064E-5
2.998398122144863E-5
3.2919640943873674E-5
3.620459028752521E-5
3.97219046135433E-5
4.3346146412659436E-5
4.740682925330475E-5
5.169068754184991E-5
5.61160923098214E-5
6.106502405600622E-5
6.622653745580465E-5
7.156661740737036E-5
7.752748933853582E-5
8.367590635316446E-5
9.005255560623482E-5
9.714347106637433E-5
1.0439735342515633E-4
1.1192135571036488E-4
1.2027165939798579E-4
1.287329796468839E-4
1.3752740051131696E-4
1.4724973152624443E-4
1.5703455574112013E-4
1.6721102292649448E-4
1.7843473324319348E-4
1.8964861374115571E-4
2.0133912767050788E-4
2.1418411779450253E-4
2.2695410734741017E-4
2.4028204643400386E-4
2.548890479374677E-4
2.693317364901304E-4
2.8444109921110794E-4
3.009351858054288E-4
3.171855059918016E-4
3.3420575346099213E-4
3.527247972670011E-4
3.709056691150181E-4
3.8997836963972077E-4
4.1064530523726717E-4
4.30895495810546E-4
4.521454466157593E-4
4.750981097458862E-4
4.975424162694253E-4
5.211074530961923E-4
5.464706409838982E-4
5.712468991987407E-4
5.9725181927206E-4
6.251633676583879E-4
6.523963747895323E-4
6.809790138504468E-4
7.115637199603952E-4
7.413913117488846E-4
7.726764670223929E-4
8.06072166597005E-4
8.386191402678378E-4
8.727446474949829E-4
9.090761377592571E-4
9.444793977309018E-4
9.815691228141077E-4
0.0010209705142187886
0.0010593502011033706
0.0010995345292030834
0.001142119443102274
0.0011836031480925158
0.0012269864528207108
0.0012728778892778791
0.0013175617132219486
0.001364258787361905
0.0014135481396806426
0.0014615404143114574
0.0015116397116798908
0.00156443322339328
0.0016158168655238114
0.0016694253499736078
0.0017258049119845964
0.0017806824762374163
0.0018378835884504952
0.0018979500600835308
0.001956398737092968
0.0020172946751699783
0.0020811183567275293
0.002143231817171909
0.0022078953406889923
0.002275557468237821
0.002341402469028253
0.0024099165821098723
0.0024814685530145653
0.0025511258354526944
0.0026235418699798174
0.002699048120121006
0.0027725695545086637
0.0028489490869105794
0.002928446112491656
0.0030058891570661217
0.003086266755417455
0.0031697863960289396
0.0032511861572857015
0.0033355786945321597
0.003423137888603378
0.003508499670715537
0.0035969119126093574
0.0036884884830215015
0.0037777998950332403
0.0038701956291333772
0.003965743184380699
0.00405895737640094
0.00415527058794396
0.004254718522133771
0.004351750460045878
0.004451900233107153
0.004555131308734417
0.004655893033486791
0.004759746188938152
0.00486664487834787
0.00497099626227282
0.005078417838376481
0.005188820221519563
0.0052966129369451664
0.0054074215004220605
0.005521152510482352
0.005632190841424745
0.005746191018261015
0.005863028927706182
0.005977103362965863
0.006094053038395941
0.0062137668719515204
0.006330620373773854
0.0064502699533477426
0.006572584039531648
0.006691951180982869
0.006814007298089564
0.006938639446161687
0.0070602100968244486
0.007184373796917498
0.0073109971126541495
0.007434455554175656
0.0075603831792250276
0.007688666111789644
0.007813652853656095
0.007940998882986605
0.00807056890334934
0.008196725386369508
0.00832510704640299
0.008455591676465701
0.008582526759710163
0.008711558642971795
0.008842557566822506
0.008969877402705606
0.009099150134716183
0.00923026456439402
0.009357556074974127
0.009486666225711815
0.00961748807458207
0.009744342809426598
0.0098728864104487
0.010003010989748873
0.0101290208476712
0.01025660182494903
0.010385623536421917
0.010510393243748695
0.010636616832925938
0.010764143800770398
0.010887278178415727
0.011011771966877859
0.011137406690977514
0.011258547827310394
0.01138093473855406
0.011504322559630964
0.011623116268310696
0.0117430574100581
0.011863850188092329
0.011979973947745748
0.012097136946977116
0.01221501355030341
0.012328150427492801
0.012442229919543024
0.012556873873108998
0.012666735805396456
0.012777430150890723
0.012888554781966377
0.012994857432204299
0.013101894794090185
0.01320921715523582
0.013311705988598987
0.013414818255114369
0.013518086132535245
0.013616511270811316
0.013715463857806753
0.01381443248828873
0.01390858125523664
0.014003152551595122
0.014097616214712616
0.014187298103934154
0.014277307469455991
0.014367091112944763
0.014452158480708022
0.014537459952407517
0.01462243127025431
0.014702773143653758
0.014783260761760175
0.014863329342915677
0.014938874046492856
0.015014483578852378
0.015089600055944175
0.015160313138039783
0.015231020370265469
0.015301171704777516
0.015367055959359277
0.0154328692733543
0.015498079679673538
0.015559162115096115
0.01562012342037633
0.015680434808018617
0.015736773166281637
0.015792939273524098
0.015848424285650253
0.01590009214123711
0.015951551526086405
0.016002300500986166
0.01604940309334779
0.0160962628579
0.016142397798830643
0.01618505899386946
0.016227457905188203
0.016269119441858493
0.016307494770444464
0.016345590222044848
0.01638295064913109
0.016417214268585667
0.01645119531895034
0.01648444555758033
0.01651480235886993
0.01654487483028788
0.016574234672589228
0.016600903516518883
0.01662730023963377
0.01665300158492755
0.016676227358402684
0.016699192274245434
0.01672149023215752
0.016741528816055506
0.01676132541615516
0.016780483412730973
0.01679760654224083
0.016814501330372877
0.016830793872941285
0.016845272701175418
0.016859536794072483
0.016873239306733012
0.01688534516870277
0.016897248569875956
0.016908634679566603
0.01691863422456663
0.016928441320487764
0.01693778186745476
0.016945931492955424
0.016953902944806032
0.01696145759342471
0.016968002521025483
0.0169743840888259
0.01698039480834268
0.01698556256451411
0.01699057951918803
0.016995270583720412
0.01699926913715899
0.01700312998582376
0.017006707974360324
0.017009728529956192
0.017012625015922822
0.017015279743645806
0.017017496742482763
0.017019603845255915
0.017021508363541216
0.01702307948289672
0.017024555418174714
0.017025866014591884
0.017026932167937048
0.017027918387611862
0.01702877458592411
0.017029459922923706
0.017030081115080975
0.01703060567524517
0.017031017581757624
0.017031380790285766
0.017031677030900028
0.01703190337138949
0.01703209522383986
0.017032244242727757
0.017032353207468987
0.017032440751791
0.017032504081726074
0.017032546922564507
0.017032578587532043
0.017032599076628685
0.01703261025249958
0.017032617703080177
0.017032621428370476
0.01703262235969305
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
0.017032623291015625
